Distributionally-Verifiable Rewards for Human-Behavior Simulation

Large language models are increasingly used to simulate survey respondents in social-science research. A useful simulator should predict individual responses, reproduce population response distributions, and capture demographic differences. Common training approaches struggle to balance these goals: exact-match rewards encourage the model to concentrate on the most frequent human response, which is contradictory to the goal of distributional alignment. Meanwhile, aggregate distribution matching can look good even when demographic information is ignored. To this end, we introduce Distributionally-Verifiable Rewards (DVR), a reinforcement-learning reward that uses demographic group distribution gaps to guide individual responses, designed by aligning policy generated frequencies with human response frequencies within each question-group margins. We evaluate the method using the OpinionQA dataset and find that comparing with accuracy-only RLVR, DVR preserves per-response accuracy while reducing JSD by 34.5% in-distribution and 14.6% on held-out questions, with higher DPC point estimates on both splits. Comparing KL-SFT with the demographics-blind marginal further shows that low JSD is insufficient to establish fidelity to population heterogeneity, highlighting that accuracy, distributional fit, and demographic structure should be evaluated together.

==> analysis_breakdown/case_analysis/joint_case_candidates.csv <==
question,question_text,attribute,groups,Acc_margin,JSD_margin,DPC_margin,maximin
GUNCONTRIBA_W26,"How much, if at all, do you think the ease with which people can legally obtain guns contributes to gun violence in the country today?",POLPARTY,Republican | Democrat | Independent,0.040277777777777746,0.008191996722776717,0.35529432980753395,0.07191735283394068
WORRYB_W26,"How much, if at all, do you worry about the following happening to you? Being the victim of a terrorist attack",RELIG,Protestant | Roman Catholic | Nothing in particular,0.008266941120720295,0.0007530089405904149,0.14506178980261997,0.006610648355972102


==> analysis_breakdown/case_analysis/joint_case_scan.json <==
{
  "status": "secondary mixed-level scan",
  "rule": "question-level Acc(DVR) exceeds Zero-shot, KL-SFT, and RLVR; attribute-level JSD(DVR) is lower and DPC(DVR) is higher than all three",
  "counts": {
    "eligible_questions": 84,
    "eligible_question_attribute_pairs": 325,
    "strict_candidates": 2
  },
  "scales_iqr": {
    "Acc": 0.2236554736554736,
    "JSD": 0.1139084852259827,
    "DPC": 0.9148525970058143
  },
  "candidates": [
    {
      "question": "GUNCONTRIBA_W26",
      "question_text": "How much, if at all, do you think the ease with which people can legally obtain guns contributes to gun violence in the country today?",
      "attribute": "POLPARTY",
      "groups": [
        "Republican",
        "Democrat",
        "Independent"
      ],
      "evaluation_n": {
        "Republican": 31,
        "Democrat": 33,
        "Independent": 23
      },
      "population_n": {
        "Republican": 1089,
        "Democrat": 1483,
        "Independent": 1176
      },
      "margins": {
        "Acc": 0.040277777777777746,
        "JSD": 0.008191996722776717,
        "DPC": 0.35529432980753395
      },
      "attribute_accuracy": {
        "Zero-shot": 0.30028735632183906,
        "KL-SFT": 0.2795389048991354,
        "RLVR": 0.3160919540229885,
        "DVR": 0.3563218390804598
      },
      "attribute_accuracy_margin": 0.04022988505747127,
      "standardized": {
        "Acc": 0.18008849557522114,
        "JSD": 0.07191735283394068,
        "DPC": 0.3883623776883435
      },
      "maximin": 0.07191735283394068,
      "mean": 0.2134560753658351,
      "question_metrics": {
        "Zero-shot": {
          "Acc": 0.2902777777777778,
          "JSD": 0.18342043680881018,
          "DPC": 0.16169742119236985
        },
        "KL-SFT": {
          "Acc": 0.27715877437325903,
          "JSD": 0.01737496020107893,
          "DPC": 0.1671539786259402
        },
        "RLVR": {
          "Acc": 0.3055555555555556,
          "JSD": 0.13435273741905832,
          "DPC": 0.16289409578309846
        },
        "DVR": {
          "Acc": 0.3458333333333333,
          "JSD": 0.029255651102466213,
          "DPC": 0.47272452144986205
        }
      },
      "attribute_metrics": {
        "Zero-shot": {
          "JSD": 0.19245749614109675,
          "DPC": -0.01826859197032968
        },
        "KL-SFT": {
          "JSD": 0.025454368090582352,
          "DPC": 0.5097616765053291
        },
        "RLVR": {
          "JSD": 0.1356316732752659,
          "DPC": 0.21884741499336072
        },
        "DVR": {
          "JSD": 0.017262371367805635,
          "DPC": 0.8650560063128631
        }
      },
      "distributions": {
        "human": {
          "Overall": [
            0.31573873222463245,
            0.2812725958062184,
            0.26367799469751746,
            0.1393106772716317
          ],
          "Republican": [
            0.12764003673094582,
            0.22405876951331496,
            0.40404040404040403,
            0.24426078971533516
          ],
          "Democrat": [
            0.5246122724207687,
            0.32838840188806473,
            0.11665542818610924,
            0.030343897505057317
          ],
          "Independent": [
            0.2602040816326531,
            0.282312925170068,
            0.304421768707483,
            0.15306122448979592
          ]
        },
        "Zero-shot": {
          "Overall": [
            0.8069444444444445,
            0.16666666666666666,
            0.0125,
            0.013888888888888888
          ],
          "Republican": [
            0.8588709677419355,
            0.08064516129032258,
            0.020161290322580645,
            0.04032258064516129
          ],
          "Democrat": [
            0.7727272727272727,
            0.2196969696969697,
            0.007575757575757576,
            0.0
          ],
          "Independent": [
            0.7608695652173914,
            0.22826086956521738,
            0.010869565217391304,
            0.0
          ]
        },
        "KL-SFT": {
          "Overall": [
            0.30317460317460315,
            0.33948412698412694,
            0.2404761904761905,
            0.11686507936507937
          ],
          "Republican": [
            0.24596774193548387,
            0.375,
            0.25,
            0.12903225806451613
          ],
          "Democrat": [
            0.3300865800865801,
            0.3344155844155844,
            0.20616883116883117,
            0.12932900432900432
          ],
          "Independent": [
            0.32142857142857145,
            0.29968944099378886,
            0.281055900621118,
            0.09782608695652174
          ]
        },
        "RLVR": {
          "Overall": [
            0.45694444444444443,
            0.5041666666666667,
            0.016666666666666666,
            0.022222222222222223
          ],
          "Republican": [
            0.5,
            0.4112903225806452,
            0.028225806451612902,
            0.06048387096774194
          ],
          "Democrat": [
            0.4621212121212121,
            0.5340909090909091,
            0.003787878787878788,
            0.0
          ],
          "Independent": [
            0.391304347826087,
            0.5815217391304348,
            0.021739130434782608,
            0.005434782608695652
          ]
        },
        "DVR": {
          "Overall": [
            0.36666666666666664,
            0.35,
            0.17777777777777778,
            0.10555555555555556
          ],
          "Republican": [
            0.2540322580645161,
            0.27419354838709675,
            0.21370967741935484,
            0.25806451612903225
          ],
          "Democrat": [
            0.5075757575757576,
            0.375,
            0.10606060606060606,
            0.011363636363636364
          ],
          "Independent": [
            0.29347826086956524,
            0.4076086956521739,
            0.25,
            0.04891304347826087
          ]
        }
      }
    },
    {
      "question": "WORRYB_W26",
      "question_text": "How much, if at all, do you worry about the following happening to you? Being the victim of a terrorist attack",
      "attribute": "RELIG",
      "groups": [
        "Protestant",
        "Roman Catholic",
        "Nothing in particular"
      ],
      "evaluation_n": {
        "Protestant": 41,
        "Roman Catholic": 20,
        "Nothing in particular": 10
      },
      "population_n": {
        "Protestant": 905,
        "Roman Catholic": 366,
        "Nothing in particular": 245
      },
      "margins": {
        "Acc": 0.008266941120720295,
        "JSD": 0.0007530089405904149,
        "DPC": 0.14506178980261997
      },
      "attribute_accuracy": {
        "Zero-shot": 0.301056338028169,
        "KL-SFT": 0.4416961130742049,
        "RLVR": 0.43309859154929575,
        "DVR": 0.448943661971831
      },
      "attribute_accuracy_margin": 0.007247548897626077,
      "standardized": {
        "Acc": 0.03696283835849673,
        "JSD": 0.006610648355972102,
        "DPC": 0.15856301908896261
      },
      "maximin": 0.006610648355972102,
      "mean": 0.06737883526781048,
      "question_metrics": {
        "Zero-shot": {
          "Acc": 0.26902173913043476,
          "JSD": 0.20453685680062925,
          "DPC": -0.007413364920250987
        },
        "KL-SFT": {
          "Acc": 0.45776566757493187,
          "JSD": 0.007024644513476047,
          "DPC": 0.2789171284290045
        },
        "RLVR": {
          "Acc": 0.42934782608695654,
          "JSD": 0.05452490864883837,
          "DPC": 0.23434069720957432
        },
        "DVR": {
          "Acc": 0.46603260869565216,
          "JSD": 0.010008525362600858,
          "DPC": 0.4678992617528233
        }
      },
      "attribute_metrics": {
        "Zero-shot": {
          "JSD": 0.15425123605183977,
          "DPC": 0.11066788300390679
        },
        "KL-SFT": {
          "JSD": 0.003919426548133038,
          "DPC": 0.20903638638426145
        },
        "RLVR": {
          "JSD": 0.04353382857651289,
          "DPC": 0.7909207160567433
        },
        "DVR": {
          "JSD": 0.0031664176075426233,
          "DPC": 0.9359825058593633
        }
      },
      "distributions": {
        "human": {
          "Overall": [
            0.08619854721549637,
            0.4450363196125908,
            0.4687651331719128
          ],
          "Protestant": [
            0.09723756906077348,
            0.49060773480662984,
            0.4121546961325967
          ],
          "Roman Catholic": [
            0.12568306010928962,
            0.4972677595628415,
            0.3770491803278688
          ],
          "Nothing in particular": [
            0.0653061224489796,
            0.4122448979591837,
            0.5224489795918368
          ]
        },
        "Zero-shot": {
          "Overall": [
            0.5081521739130435,
            0.45516304347826086,
            0.036684782608695655
          ],
          "Protestant": [
            0.5426829268292683,
            0.43597560975609756,
            0.021341463414634148
          ],
          "Roman Catholic": [
            0.48125,
            0.48125,
            0.0375
          ],
          "Nothing in particular": [
            0.325,
            0.575,
            0.1
          ]
        },
        "KL-SFT": {
          "Overall": [
            0.07511645962732919,
            0.45904503105590067,
            0.46583850931677023
          ],
          "Protestant": [
            0.10104529616724738,
            0.44033101045296175,
            0.458623693379791
          ],
          "Roman Catholic": [
            0.0625,
            0.5125,
            0.425
          ],
          "Nothing in particular": [
            0.07678571428571428,
            0.4928571428571429,
            0.4303571428571429
          ]
        },
        "RLVR": {
          "Overall": [
            0.07472826086956522,
            0.7241847826086957,
            0.20108695652173914
          ],
          "Protestant": [
            0.10975609756097561,
            0.7225609756097561,
            0.1676829268292683
          ],
          "Roman Catholic": [
            0.0625,
            0.79375,
            0.14375
          ],
          "Nothing in particular": [
            0.025,
            0.7,
            0.275
          ]
        },
        "DVR": {
          "Overall": [
            0.09510869565217392,
            0.38315217391304346,
            0.5217391304347826
          ],
          "Protestant": [
            0.10060975609756098,
            0.4268292682926829,
            0.4725609756097561
          ],
          "Roman Catholic": [
            0.10625,
            0.4375,
            0.45625
          ],
          "Nothing in particular": [
            0.075,
            0.325,
            0.6
          ]
        }
      }
    }
  ]
}


==> analysis_breakdown/category_accuracy.csv <==
split,method,attribute,group,n_evaluated_rows,valid_decodes,invalid_rate,Acc
ID,Zero-shot,AGE,18-29,1752,13998,0.0012842465753424293,0.4076296613801972
ID,Zero-shot,AGE,30-49,5495,43930,0.0006824385805277444,0.4155929888458912
ID,Zero-shot,AGE,50-64,5748,45965,0.0004131871955462829,0.3924290220820189
ID,Zero-shot,AGE,65+,4059,32455,0.0005235279625523948,0.37864735788014175
ID,Zero-shot,CITIZEN,No,174,1391,0.0007183908045976795,0.4392523364485981
ID,Zero-shot,CITIZEN,Yes,16729,133751,0.0006052364158048995,0.39708114331855465
ID,Zero-shot,CREGION,Midwest,3445,27541,0.0006894049346879427,0.3984967866090556
ID,Zero-shot,CREGION,Northeast,3460,27663,0.0006141618497109702,0.4008603549868055
ID,Zero-shot,CREGION,South,6075,48573,0.0005555555555555314,0.40007823276305765
ID,Zero-shot,CREGION,West,4069,32531,0.0006451216515114266,0.39325566382834837
ID,Zero-shot,EDUCATION,Associate's degree,1659,13266,0.00045207956600357146,0.398989898989899
ID,Zero-shot,EDUCATION,College graduate/some postgrad,4925,39366,0.0008629441624365963,0.3836051414926586
ID,Zero-shot,EDUCATION,High school graduate,2333,18656,0.0004286326618088143,0.39724485420240135
ID,Zero-shot,EDUCATION,Less than high school,251,2008,0.0,0.40189243027888444
ID,Zero-shot,EDUCATION,Postgraduate,4591,36706,0.0005989980396428063,0.4137198278210647
ID,Zero-shot,EDUCATION,"Some college, no degree",3155,25227,0.000515055467511849,0.3988980061045705
ID,Zero-shot,INCOME,"$100,000 or more",4330,34622,0.000519630484988487,0.3995725261394489
ID,Zero-shot,INCOME,"$30,000-$50,000",2996,23954,0.0005841121495326895,0.39964097854220587
ID,Zero-shot,INCOME,"$50,000-$75,000",3062,24479,0.0006939908556499175,0.39523673352669636
ID,Zero-shot,INCOME,"$75,000-$100,000",2886,23074,0.0006063756063755532,0.3904827944873017
ID,Zero-shot,INCOME,"Less than $30,000",3463,27685,0.0006858215420155744,0.4047318042261152
ID,Zero-shot,MARITAL,Divorced,1482,11849,0.0005904183535762053,0.3968267364334543
ID,Zero-shot,MARITAL,Married,10147,81142,0.00041884300778560757,0.39860984447018805
ID,Zero-shot,MARITAL,Never been married,2364,18888,0.0012690355329949554,0.40808979246082167
ID,Zero-shot,MARITAL,Separated,209,1671,0.0005980861244019309,0.3351286654697786
ID,Zero-shot,MARITAL,Widowed,867,6932,0.0005767012687427631,0.3818522792844778
ID,Zero-shot,POLIDEOLOGY,Conservative,3968,31734,0.00031502016129036914,0.38970819940757545
ID,Zero-shot,POLIDEOLOGY,Liberal,3403,27207,0.0006244490155744575,0.3904142316315654
ID,Zero-shot,POLIDEOLOGY,Moderate,5990,47881,0.0008138564273789672,0.40784444769323946
ID,Zero-shot,POLIDEOLOGY,Very conservative,1710,13680,0.0,0.3844298245614035
ID,Zero-shot,POLIDEOLOGY,Very liberal,1784,14256,0.0011210762331838042,0.4123877665544332
ID,Zero-shot,POLPARTY,Democrat,5953,47577,0.0009868973626743216,0.40822246043256194
ID,Zero-shot,POLPARTY,Independent,5230,41819,0.0005019120458891191,0.3990530620053086
ID,Zero-shot,POLPARTY,Other,944,7548,0.0005296610169491789,0.3761261261261261
ID,Zero-shot,POLPARTY,Republican,4816,38518,0.0002595514950166633,0.38836388182148607
ID,Zero-shot,RACE,Asian,173,1381,0.0021676300578035157,0.44098479362780596
ID,Zero-shot,RACE,Black,1040,8306,0.0016826923076923572,0.3833373464965085
ID,Zero-shot,RACE,Hispanic,527,4212,0.000948766603415585,0.4368471035137702
ID,Zero-shot,RACE,White,14393,115084,0.000521086639338586,0.3978311494212923
ID,Zero-shot,RELIG,Agnostic,1274,10187,0.0004905808477236873,0.41287915971336014
ID,Zero-shot,RELIG,Atheist,773,6168,0.002587322121604174,0.4145590142671855
ID,Zero-shot,RELIG,Jewish,434,3470,0.0005760368663594306,0.3881844380403458
ID,Zero-shot,RELIG,Mormon,62,496,0.0,0.3467741935483871
ID,Zero-shot,RELIG,Nothing in particular,2335,18669,0.000588865096359692,0.39568268252182764
ID,Zero-shot,RELIG,Other,180,1440,0.0,0.3284722222222222
ID,Zero-shot,RELIG,Protestant,7142,57104,0.0005600672080650071,0.38683804987391424
ID,Zero-shot,RELIG,Roman Catholic,3716,29715,0.00043729817007531757,0.4136967861349487
ID,Zero-shot,RELIGATTEND,A few times a year,2606,20836,0.0005755947812740025,0.4131791130735266
ID,Zero-shot,RELIGATTEND,More than once a week,2007,16049,0.0004359740906826337,0.3603339771948408
ID,Zero-shot,RELIGATTEND,Never,3367,26910,0.0009652509652510188,0.39665551839464885
ID,Zero-shot,RELIGATTEND,Once a week,3626,28994,0.0004826254826254539,0.40253155825343173
ID,Zero-shot,RELIGATTEND,Once or twice a month,1444,11549,0.0002596952908586747,0.4125032470343753
ID,Zero-shot,RELIGATTEND,Seldom,3957,31634,0.0006949709375789759,0.39855851299235
ID,Zero-shot,SEX,Female,8603,68787,0.0005376031616878274,0.39879628418160407
ID,Zero-shot,SEX,Male,8470,67713,0.0006936245572609634,0.398239629022492
ID,KL-SFT,AGE,18-29,1752,13997,0.0013555936073059716,0.464385225405444
ID,KL-SFT,AGE,30-49,5495,43872,0.0020018198362147244,0.4665390226112327
ID,KL-SFT,AGE,50-64,5748,45905,0.0017179888656924103,0.47432741531423595
ID,KL-SFT,AGE,65+,4059,32413,0.0018169499876816708,0.4748711936568661
ID,KL-SFT,CITIZEN,No,174,1390,0.001436781609195359,0.46258992805755395
ID,KL-SFT,CITIZEN,Yes,16729,133591,0.0018007651383824541,0.4716859668690256
ID,KL-SFT,CREGION,Midwest,3445,27509,0.0018505079825834603,0.473372350866989
ID,KL-SFT,CREGION,Northeast,3460,27631,0.0017702312138728749,0.47953385689985883
ID,KL-SFT,CREGION,South,6075,48515,0.0017489711934156604,0.46593836957641965
ID,KL-SFT,CREGION,West,4069,32492,0.0018432047186041078,0.4689462021420657
ID,KL-SFT,EDUCATION,Associate's degree,1659,13244,0.002109704641350185,0.48308668076109934
ID,KL-SFT,EDUCATION,College graduate/some postgrad,4925,39327,0.001852791878172555,0.47247438146820253
ID,KL-SFT,EDUCATION,High school graduate,2333,18632,0.0017145306472353683,0.45883426363246027
ID,KL-SFT,EDUCATION,Less than high school,251,2005,0.0014940239043824688,0.4763092269326683
ID,KL-SFT,EDUCATION,Postgraduate,4591,36659,0.0018786756697887208,0.47696336506724135
ID,KL-SFT,EDUCATION,"Some college, no degree",3155,25200,0.0015847860538826808,0.4643253968253968
ID,KL-SFT,INCOME,"$100,000 or more",4330,34579,0.0017609699769053355,0.4761849677549958
ID,KL-SFT,INCOME,"$30,000-$50,000",2996,23925,0.0017940587449932766,0.4670846394984326
ID,KL-SFT,INCOME,"$50,000-$75,000",3062,24450,0.0018778576094056199,0.4787321063394683
ID,KL-SFT,INCOME,"$75,000-$100,000",2886,23038,0.002165627165627182,0.47625661949822035
ID,KL-SFT,INCOME,"Less than $30,000",3463,27665,0.0014077389546636176,0.4544008675221399
ID,KL-SFT,MARITAL,Divorced,1482,11837,0.0016025641025640969,0.4668412604545071
ID,KL-SFT,MARITAL,Married,10147,81021,0.0019094313590223289,0.4758149121832611
ID,KL-SFT,MARITAL,Never been married,2364,18881,0.0016391708967851137,0.4597214130607489
ID,KL-SFT,MARITAL,Separated,209,1667,0.0029904306220095433,0.47270545890821836
ID,KL-SFT,MARITAL,Widowed,867,6924,0.0017301038062284002,0.47992489890236856
ID,KL-SFT,POLIDEOLOGY,Conservative,3968,31680,0.0020161290322581182,0.47831439393939396
ID,KL-SFT,POLIDEOLOGY,Liberal,3403,27173,0.0018733470467234836,0.46976778419754905
ID,KL-SFT,POLIDEOLOGY,Moderate,5990,47836,0.001752921535893126,0.46763943473534575
ID,KL-SFT,POLIDEOLOGY,Very conservative,1710,13655,0.001827485380117011,0.4680336872940315
ID,KL-SFT,POLIDEOLOGY,Very liberal,1784,14252,0.0014013452914798386,0.47102161100196466
ID,KL-SFT,POLPARTY,Democrat,5953,47544,0.0016798252981690132,0.4743605922934545
ID,KL-SFT,POLPARTY,Independent,5230,41762,0.001864244741873855,0.4655667832000383
ID,KL-SFT,POLPARTY,Other,944,7536,0.0021186440677966045,0.4629777070063694
ID,KL-SFT,POLPARTY,Republican,4816,38457,0.0018428156146179653,0.4753100865902177
ID,KL-SFT,RACE,Asian,173,1382,0.0014450867052022698,0.540520984081042
ID,KL-SFT,RACE,Black,1040,8306,0.0016826923076923572,0.45184204189742355
ID,KL-SFT,RACE,Hispanic,527,4210,0.0014231499051233776,0.4622327790973872
ID,KL-SFT,RACE,White,14393,114933,0.0018324880150073497,0.47316262518162755
ID,KL-SFT,RELIG,Agnostic,1274,10178,0.0013736263736263687,0.4777952446453134
ID,KL-SFT,RELIG,Atheist,773,6171,0.0021021992238033915,0.46070328958029494
ID,KL-SFT,RELIG,Jewish,434,3469,0.000864055299539146,0.4877486307293168
ID,KL-SFT,RELIG,Mormon,62,493,0.006048387096774244,0.5780933062880325
ID,KL-SFT,RELIG,Nothing in particular,2335,18655,0.001338329764453916,0.45280085767890643
ID,KL-SFT,RELIG,Other,180,1434,0.004166666666666652,0.4525801952580195
ID,KL-SFT,RELIG,Protestant,7142,57028,0.001890226827219288,0.4753980500806621
ID,KL-SFT,RELIG,Roman Catholic,3716,29670,0.0019510226049516133,0.471587462082912
ID,KL-SFT,RELIGATTEND,A few times a year,2606,20817,0.00148695318495784,0.47403564394485276
ID,KL-SFT,RELIGATTEND,More than once a week,2007,16006,0.003114100647732987,0.4666375109334
ID,KL-SFT,RELIGATTEND,Never,3367,26883,0.0019676269676269786,0.45991890785998585
ID,KL-SFT,RELIGATTEND,Once a week,3626,28965,0.00148234969663541,0.47201795270153635
ID,KL-SFT,RELIGATTEND,Once or twice a month,1444,11529,0.001990997229916913,0.48746638910573337
ID,KL-SFT,RELIGATTEND,Seldom,3957,31611,0.0014215314632297638,0.4728733668659644
ID,KL-SFT,SEX,Female,8603,68701,0.0017871672672323813,0.48481099256197147
ID,KL-SFT,SEX,Male,8470,67638,0.001800472255017671,0.45733167745941633
ID,RLVR,AGE,18-29,1752,14016,0.0,0.510916095890411
ID,RLVR,AGE,30-49,5495,43957,6.824385805281885e-05,0.5213959096389653
ID,RLVR,AGE,50-64,5748,45982,4.3493389004889416e-05,0.5253794963246488
ID,RLVR,AGE,65+,4059,32466,0.00018477457501853145,0.5202365551654038
ID,RLVR,CITIZEN,No,174,1392,0.0,0.5172413793103449
ID,RLVR,CITIZEN,Yes,16729,133821,8.219259967723325e-05,0.5213157875071924
ID,RLVR,CREGION,Midwest,3445,27555,0.00018142235123363992,0.5224823081110507
ID,RLVR,CREGION,Northeast,3460,27679,3.612716763001789e-05,0.5245131688283536
ID,RLVR,CREGION,South,6075,48598,4.115226337453315e-05,0.5208239022181983
ID,RLVR,CREGION,West,4069,32549,9.216023593017209e-05,0.518971396970721
ID,RLVR,EDUCATION,Associate's degree,1659,13272,0.0,0.5418173598553345
ID,RLVR,EDUCATION,College graduate/some postgrad,4925,39396,0.00010152284263964528,0.5161945375164991
ID,RLVR,EDUCATION,High school graduate,2333,18660,0.00021431633090440716,0.5045551982851019
ID,RLVR,EDUCATION,Less than high school,251,2008,0.0,0.5413346613545816
ID,RLVR,EDUCATION,Postgraduate,4591,36727,2.722718362013765e-05,0.5344024831867563
ID,RLVR,EDUCATION,"Some college, no degree",3155,25238,7.923930269415624e-05,0.5153340201283778
ID,RLVR,INCOME,"$100,000 or more",4330,34638,5.7736720554313337e-05,0.5314683295802298
ID,RLVR,INCOME,"$30,000-$50,000",2996,23965,0.0001251668891856239,0.5187147924055915
ID,RLVR,INCOME,"$50,000-$75,000",3062,24495,4.082299150887092e-05,0.5248418044498877
ID,RLVR,INCOME,"$75,000-$100,000",2886,23086,8.662508662504731e-05,0.5242571255306246
ID,RLVR,INCOME,"Less than $30,000",3463,27701,0.00010828761189718428,0.5050720190606838
ID,RLVR,MARITAL,Divorced,1482,11853,0.00025303643724694513,0.525858432464355
ID,RLVR,MARITAL,Married,10147,81172,4.927564797474471e-05,0.5271152614201942
ID,RLVR,MARITAL,Never been married,2364,18910,0.00010575296108294996,0.5161290322580645
ID,RLVR,MARITAL,Separated,209,1672,0.0,0.4742822966507177
ID,RLVR,MARITAL,Widowed,867,6934,0.00028835063437138153,0.5191808479953851
ID,RLVR,POLIDEOLOGY,Conservative,3968,31742,6.300403225811824e-05,0.5299918089597379
ID,RLVR,POLIDEOLOGY,Liberal,3403,27222,7.346459006762895e-05,0.5077143486885607
ID,RLVR,POLIDEOLOGY,Moderate,5990,47915,0.00010434056761265964,0.525242617134509
ID,RLVR,POLIDEOLOGY,Very conservative,1710,13679,7.309941520472485e-05,0.5178010088456758
ID,RLVR,POLIDEOLOGY,Very liberal,1784,14271,7.006726457403634e-05,0.5214771214350782
ID,RLVR,POLPARTY,Democrat,5953,47620,8.3991264908434e-05,0.5258294834103318
ID,RLVR,POLPARTY,Independent,5230,41834,0.0001434034416826213,0.5131711048429507
ID,RLVR,POLPARTY,Other,944,7551,0.0001324152542372392,0.5037743345252285
ID,RLVR,POLPARTY,Republican,4816,38528,0.0,0.5282132475083057
ID,RLVR,RACE,Asian,173,1384,0.0,0.630057803468208
ID,RLVR,RACE,Black,1040,8320,0.0,0.4831730769230769
ID,RLVR,RACE,Hispanic,527,4216,0.0,0.5289373814041746
ID,RLVR,RACE,White,14393,115134,8.684777322309767e-05,0.5245105702920075
ID,RLVR,RELIG,Agnostic,1274,10190,0.0001962323390894971,0.533071638861629
ID,RLVR,RELIG,Atheist,773,6184,0.0,0.5287839586028461
ID,RLVR,RELIG,Jewish,434,3471,0.0002880184331797153,0.5110919043503314
ID,RLVR,RELIG,Mormon,62,496,0.0,0.532258064516129
ID,RLVR,RELIG,Nothing in particular,2335,18679,5.353319057810335e-05,0.5065581669254243
ID,RLVR,RELIG,Other,180,1440,0.0,0.49027777777777776
ID,RLVR,RELIG,Protestant,7142,57131,8.751050126010185e-05,0.5212231538044144
ID,RLVR,RELIG,Roman Catholic,3716,29726,6.727664155004032e-05,0.5312857431205006
ID,RLVR,RELIGATTEND,A few times a year,2606,20844,0.00019186492709133418,0.5318077144502015
ID,RLVR,RELIGATTEND,More than once a week,2007,16054,0.00012456402590932392,0.503737386321166
ID,RLVR,RELIGATTEND,Never,3367,26934,7.425007425010399e-05,0.5128462166778051
ID,RLVR,RELIGATTEND,Once a week,3626,29008,0.0,0.528957528957529
ID,RLVR,RELIGATTEND,Once or twice a month,1444,11552,0.0,0.5374826869806094
ID,RLVR,RELIGATTEND,Seldom,3957,31653,9.476876421532499e-05,0.5182763087227119
ID,RLVR,SEX,Female,8603,68819,7.264907590376346e-05,0.5345035527979192
ID,RLVR,SEX,Male,8470,67754,8.854781582057214e-05,0.5084423059893143
ID,DVR,AGE,18-29,1752,14015,7.134703196343128e-05,0.5130931145201569
ID,DVR,AGE,30-49,5495,43954,0.00013648771610552668,0.5210674796378032
ID,DVR,AGE,50-64,5748,45975,0.00019572025052194686,0.52689505165851
ID,DVR,AGE,65+,4059,32467,0.00015397881251544288,0.5221301629346722
ID,DVR,CITIZEN,No,174,1392,0.0,0.5387931034482759
ID,DVR,CITIZEN,Yes,16729,133811,0.0001569131448383443,0.522498150376277
ID,DVR,CREGION,Midwest,3445,27557,0.00010885341074018395,0.5230250027216315
ID,DVR,CREGION,Northeast,3460,27674,0.00021676300578032937,0.5246079352460794
ID,DVR,CREGION,South,6075,48594,0.00012345679012348842,0.5231715849693378
ID,DVR,CREGION,West,4069,32546,0.0001843204718604552,0.5197259263811221
ID,DVR,EDUCATION,Associate's degree,1659,13267,0.0003767329716697354,0.5374990578126178
ID,DVR,EDUCATION,College graduate/some postgrad,4925,39393,0.00017766497461924047,0.5237986444292133
ID,DVR,EDUCATION,High school graduate,2333,18662,0.00010715816545225909,0.5004822634229986
ID,DVR,EDUCATION,Less than high school,251,2008,0.0,0.5423306772908366
ID,DVR,EDUCATION,Postgraduate,4591,36724,0.0001089087344805506,0.536270558762662
ID,DVR,EDUCATION,"Some college, no degree",3155,25237,0.00011885895404117885,0.511708998692396
ID,DVR,INCOME,"$100,000 or more",4330,34633,0.00020207852193998566,0.5314584355961077
ID,DVR,INCOME,"$30,000-$50,000",2996,23965,0.0001251668891856239,0.521468808679324
ID,DVR,INCOME,"$50,000-$75,000",3062,24491,0.00020411495754413256,0.5369319341799028
ID,DVR,INCOME,"$75,000-$100,000",2886,23083,0.00021656271656267378,0.520859506996491
ID,DVR,INCOME,"Less than $30,000",3463,27704,0.0,0.5006136298007507
ID,DVR,MARITAL,Divorced,1482,11854,0.0001686909581646301,0.5323097688543952
ID,DVR,MARITAL,Married,10147,81164,0.00014782694392434514,0.5269947267261348
ID,DVR,MARITAL,Never been married,2364,18911,5.287648054141947e-05,0.5140923272169636
ID,DVR,MARITAL,Separated,209,1671,0.0005980861244019309,0.5080789946140036
ID,DVR,MARITAL,Widowed,867,6935,0.00014417531718569077,0.5283345349675559
ID,DVR,POLIDEOLOGY,Conservative,3968,31741,9.450604838712184e-05,0.5290948615355534
ID,DVR,POLIDEOLOGY,Liberal,3403,27219,0.00018366147516901687,0.5214739703883317
ID,DVR,POLIDEOLOGY,Moderate,5990,47914,0.00012520868113519157,0.524147430813541
ID,DVR,POLIDEOLOGY,Very conservative,1710,13677,0.00021929824561406353,0.5090297579878629
ID,DVR,POLIDEOLOGY,Very liberal,1784,14268,0.0002802690582959233,0.5190636389122512
ID,DVR,POLPARTY,Democrat,5953,47616,0.000167982529816868,0.5298009072580645
ID,DVR,POLPARTY,Independent,5230,41830,0.00023900573613766518,0.5112837676308869
ID,DVR,POLPARTY,Other,944,7552,0.0,0.5017213983050848
ID,DVR,POLPARTY,Republican,4816,38525,7.786544850496568e-05,0.5301492537313433
ID,DVR,RACE,Asian,173,1384,0.0,0.6466763005780347
ID,DVR,RACE,Black,1040,8319,0.00012019230769233502,0.47794206034379133
ID,DVR,RACE,Hispanic,527,4216,0.0,0.5196869070208728
ID,DVR,RACE,White,14393,115124,0.00017369554644619534,0.5259285639831833
ID,DVR,RELIG,Agnostic,1274,10191,9.811616954469304e-05,0.5355706015111372
ID,DVR,RELIG,Atheist,773,6184,0.0,0.5234476067270375
ID,DVR,RELIG,Jewish,434,3470,0.0005760368663594306,0.514121037463977
ID,DVR,RELIG,Mormon,62,496,0.0,0.5443548387096774
ID,DVR,RELIG,Nothing in particular,2335,18674,0.0003211991434689532,0.49925029452715003
ID,DVR,RELIG,Other,180,1440,0.0,0.5013888888888889
ID,DVR,RELIG,Protestant,7142,57130,0.00010501260151218883,0.5276737265884824
ID,DVR,RELIG,Roman Catholic,3716,29724,0.00013455328310008063,0.5268806351769614
ID,DVR,RELIGATTEND,A few times a year,2606,20844,0.00019186492709133418,0.5281615812703896
ID,DVR,RELIGATTEND,More than once a week,2007,16055,6.228201295466196e-05,0.5094985985674245
ID,DVR,RELIGATTEND,Never,3367,26929,0.00025987525987525295,0.5122730142225853
ID,DVR,RELIGATTEND,Once a week,3626,29003,0.00017236624379479704,0.5293935110161018
ID,DVR,RELIGATTEND,Once or twice a month,1444,11552,0.0,0.5420706371191135
ID,DVR,RELIGATTEND,Seldom,3957,31652,0.000126358352287137,0.5207253886010362
ID,DVR,SEX,Female,8603,68813,0.000159827966988213,0.5352041038757211
ID,DVR,SEX,Male,8470,67750,0.0001475796930342499,0.5100221402214022
OOD,Zero-shot,AGE,18-29,953,7621,0.00039349422875134543,0.5290644272405196
OOD,Zero-shot,AGE,30-49,1946,15565,0.0001927029804728031,0.5326694506906521
OOD,Zero-shot,AGE,50-64,2088,16702,0.00011973180076629841,0.5152077595497545
OOD,Zero-shot,AGE,65+,1598,12777,0.0005475594493116187,0.4805509900602645
OOD,Zero-shot,CITIZEN,No,242,1935,0.0005165289256198191,0.5291989664082687
OOD,Zero-shot,CITIZEN,Yes,6314,50498,0.00027716186252768615,0.5131292328409046
OOD,Zero-shot,CREGION,Midwest,1428,11420,0.0003501400560224077,0.4997373029772329
OOD,Zero-shot,CREGION,Northeast,1127,9014,0.0002218278615794267,0.5135345018859552
OOD,Zero-shot,CREGION,South,2515,20114,0.00029821073558644606,0.5209804116535747
OOD,Zero-shot,CREGION,West,1528,12221,0.00024541884816753345,0.5185336715489731
OOD,Zero-shot,EDUCATION,Associate's degree,636,5086,0.00039308176100627534,0.5108139992135273
OOD,Zero-shot,EDUCATION,College graduate/some postgrad,1592,12733,0.0002355527638191468,0.5214010837980052
OOD,Zero-shot,EDUCATION,High school graduate,1389,11108,0.0003599712023037993,0.5016204537270436
OOD,Zero-shot,EDUCATION,Less than high school,414,3309,0.0009057971014492239,0.49773345421577514
OOD,Zero-shot,EDUCATION,Postgraduate,1276,10208,0.0,0.5185148902821317
OOD,Zero-shot,EDUCATION,"Some college, no degree",1241,9925,0.0003021756647864082,0.5161712846347607
OOD,Zero-shot,INCOME,"$100,000 or more",1399,11192,0.0,0.5192994996426019
OOD,Zero-shot,INCOME,"$30,000-$50,000",1320,10556,0.00037878787878786735,0.5059681697612732
OOD,Zero-shot,INCOME,"$50,000-$75,000",1107,8856,0.0,0.5140018066847335
OOD,Zero-shot,INCOME,"$75,000-$100,000",747,5975,0.00016733601070950677,0.5097907949790795
OOD,Zero-shot,INCOME,"Less than $30,000",1760,14074,0.00042613636363630913,0.5176921983799915
OOD,Zero-shot,MARITAL,Divorced,787,6295,0.00015883100381197668,0.5266084193804607
OOD,Zero-shot,MARITAL,Married,3235,25877,0.00011591962905721509,0.5074776828844147
OOD,Zero-shot,MARITAL,Never been married,1270,10158,0.00019685039370076485,0.5319944871037606
OOD,Zero-shot,MARITAL,Separated,190,1518,0.001315789473684159,0.5059288537549407
OOD,Zero-shot,MARITAL,Widowed,464,3707,0.0013469827586206629,0.5017534394388994
OOD,Zero-shot,POLIDEOLOGY,Conservative,1512,12092,0.0003306878306877925,0.48817399933840555
OOD,Zero-shot,POLIDEOLOGY,Liberal,1304,10432,0.0,0.5209930981595092
OOD,Zero-shot,POLIDEOLOGY,Moderate,2414,19302,0.0005178127589063886,0.5279245674023417
OOD,Zero-shot,POLIDEOLOGY,Very conservative,524,4192,0.0,0.4627862595419847
OOD,Zero-shot,POLIDEOLOGY,Very liberal,697,5576,0.0,0.5428622668579627
OOD,Zero-shot,POLPARTY,Democrat,2535,20269,0.0005424063116370448,0.5283931126350585
OOD,Zero-shot,POLPARTY,Independent,1830,14637,0.0002049180327868827,0.5283186445309831
OOD,Zero-shot,POLPARTY,Other,672,5375,0.00018601190476186247,0.5025116279069768
OOD,Zero-shot,POLPARTY,Republican,1517,12136,0.0,0.47907053394858273
OOD,Zero-shot,RACE,Asian,164,1312,0.0,0.5617378048780488
OOD,Zero-shot,RACE,Black,1127,9009,0.0007763975155279379,0.5103785103785103
OOD,Zero-shot,RACE,Hispanic,500,3998,0.0004999999999999449,0.5492746373186593
OOD,Zero-shot,RACE,White,4446,35562,0.0001686909581646301,0.5101794049828469
OOD,Zero-shot,RELIG,Agnostic,412,3295,0.00030339805825241317,0.5614567526555387
OOD,Zero-shot,RELIG,Atheist,358,2864,0.0,0.5391061452513967
OOD,Zero-shot,RELIG,Jewish,152,1216,0.0,0.4917763157894737
OOD,Zero-shot,RELIG,Nothing in particular,1005,8038,0.00024875621890552146,0.5080865887036576
OOD,Zero-shot,RELIG,Other,162,1296,0.0,0.5254629629629629
OOD,Zero-shot,RELIG,Protestant,2890,23113,0.0003027681660899839,0.5091506944143989
OOD,Zero-shot,RELIG,Roman Catholic,1181,9445,0.00031752751905167464,0.5054526204340921
OOD,Zero-shot,RELIGATTEND,A few times a year,1058,8463,0.00011814744801508237,0.5131749970459648
OOD,Zero-shot,RELIGATTEND,More than once a week,663,5301,0.0005656108597285048,0.4742501414827391
OOD,Zero-shot,RELIGATTEND,Never,1427,11414,0.0001751927119831853,0.5184860697389171
OOD,Zero-shot,RELIGATTEND,Once a week,1196,9566,0.0002090301003344619,0.49989546309847377
OOD,Zero-shot,RELIGATTEND,Once or twice a month,628,5020,0.0007961783439490722,0.5306772908366534
OOD,Zero-shot,RELIGATTEND,Seldom,1524,12190,0.00016404199475061887,0.5296964725184578
OOD,Zero-shot,SEX,Female,3302,26407,0.00034070260448215706,0.5059643276403983
OOD,Zero-shot,SEX,Male,3296,26362,0.00022754854368933763,0.523139367271072
OOD,KL-SFT,AGE,18-29,953,7610,0.001836306400839427,0.45295663600525626
OOD,KL-SFT,AGE,30-49,1946,15548,0.001284686536485058,0.4730511962953435
OOD,KL-SFT,AGE,50-64,2088,16682,0.0013170498084291715,0.46055628821484235
OOD,KL-SFT,AGE,65+,1598,12762,0.001720901126407992,0.4538473593480646
OOD,KL-SFT,CITIZEN,No,242,1933,0.0015495867768594573,0.4650801862390067
OOD,KL-SFT,CITIZEN,Yes,6314,50436,0.0015045929680076453,0.46157506542945514
OOD,KL-SFT,CREGION,Midwest,1428,11407,0.0014880952380952328,0.4612080301569212
OOD,KL-SFT,CREGION,Northeast,1127,9005,0.0012200532386867913,0.45596890616324265
OOD,KL-SFT,CREGION,South,2515,20090,0.0014910536779324524,0.46301642608262816
OOD,KL-SFT,CREGION,West,1528,12203,0.0017179319371727342,0.46537736622142095
OOD,KL-SFT,EDUCATION,Associate's degree,636,5080,0.0015723270440252124,0.45767716535433073
OOD,KL-SFT,EDUCATION,College graduate/some postgrad,1592,12718,0.0014133165829145478,0.47303035068406984
OOD,KL-SFT,EDUCATION,High school graduate,1389,11092,0.0017998560115191076,0.44184998196898667
OOD,KL-SFT,EDUCATION,Less than high school,414,3306,0.0018115942028985588,0.4534180278281912
OOD,KL-SFT,EDUCATION,Postgraduate,1276,10192,0.0015673981191222097,0.47478414442700156
OOD,KL-SFT,EDUCATION,"Some college, no degree",1241,9917,0.0011079774375503115,0.4567913683573661
OOD,KL-SFT,INCOME,"$100,000 or more",1399,11172,0.0017869907076483171,0.4787862513426423
OOD,KL-SFT,INCOME,"$30,000-$50,000",1320,10547,0.0012310606060605966,0.4488480136531715
OOD,KL-SFT,INCOME,"$50,000-$75,000",1107,8844,0.0013550135501354532,0.46449570330167345
OOD,KL-SFT,INCOME,"$75,000-$100,000",747,5971,0.0008366800535475338,0.4796516496399263
OOD,KL-SFT,INCOME,"Less than $30,000",1760,14053,0.0019176136363636687,0.44979719632818616
OOD,KL-SFT,MARITAL,Divorced,787,6287,0.001429479034307457,0.4623826944488627
OOD,KL-SFT,MARITAL,Married,3235,25843,0.00142967542503869,0.465387145455249
OOD,KL-SFT,MARITAL,Never been married,1270,10146,0.001377952755905465,0.4699388921742559
OOD,KL-SFT,MARITAL,Separated,190,1517,0.0019736842105263497,0.45484508899143045
OOD,KL-SFT,MARITAL,Widowed,464,3705,0.0018857758620689502,0.43967611336032386
OOD,KL-SFT,POLIDEOLOGY,Conservative,1512,12083,0.0010747354497354644,0.45634362327236616
OOD,KL-SFT,POLIDEOLOGY,Liberal,1304,10417,0.0014378834355828207,0.470000959969281
OOD,KL-SFT,POLIDEOLOGY,Moderate,2414,19277,0.0018123446561723044,0.4631426051771541
OOD,KL-SFT,POLIDEOLOGY,Very conservative,524,4185,0.0016698473282442672,0.4222222222222222
OOD,KL-SFT,POLIDEOLOGY,Very liberal,697,5567,0.0016140602582496166,0.4858990479611999
OOD,KL-SFT,POLPARTY,Democrat,2535,20248,0.0015779092702169484,0.46355195574871594
OOD,KL-SFT,POLPARTY,Independent,1830,14615,0.0017076502732240595,0.4721861101607937
OOD,KL-SFT,POLPARTY,Other,672,5366,0.0018601190476190688,0.4502422661200149
OOD,KL-SFT,POLPARTY,Republican,1517,12124,0.0009887936717205559,0.4515011547344111
OOD,KL-SFT,RACE,Asian,164,1311,0.0007621951219511924,0.4576659038901602
OOD,KL-SFT,RACE,Black,1127,9003,0.001441881100266218,0.46273464400755304
OOD,KL-SFT,RACE,Hispanic,500,3996,0.0010000000000000009,0.45595595595595595
OOD,KL-SFT,RACE,White,4446,35511,0.0016025641025640969,0.4627016980653882
OOD,KL-SFT,RELIG,Agnostic,412,3291,0.0015169902912621769,0.48587055606198726
OOD,KL-SFT,RELIG,Atheist,358,2859,0.0017458100558659373,0.472193074501574
OOD,KL-SFT,RELIG,Jewish,152,1215,0.000822368421052655,0.4469135802469136
OOD,KL-SFT,RELIG,Nothing in particular,1005,8020,0.0024875621890547706,0.4697007481296758
OOD,KL-SFT,RELIG,Other,162,1296,0.0,0.4359567901234568
OOD,KL-SFT,RELIG,Protestant,2890,23095,0.0010813148788927363,0.45654903658800605
OOD,KL-SFT,RELIG,Roman Catholic,1181,9432,0.0016934801016088574,0.457167090754877
OOD,KL-SFT,RELIGATTEND,A few times a year,1058,8448,0.001890359168241984,0.46058238636363635
OOD,KL-SFT,RELIGATTEND,More than once a week,663,5297,0.0013197586726998445,0.4264678119690391
OOD,KL-SFT,RELIGATTEND,Never,1427,11391,0.002189908899789761,0.47932578351329996
OOD,KL-SFT,RELIGATTEND,Once a week,1196,9555,0.0013586956521739468,0.45620094191522764
OOD,KL-SFT,RELIGATTEND,Once or twice a month,628,5017,0.0013933121019108485,0.45325891967311144
OOD,KL-SFT,RELIGATTEND,Seldom,1524,12181,0.0009022309711286258,0.4694195878827682
OOD,KL-SFT,SEX,Female,3302,26382,0.0012870987280435564,0.4544765370328254
OOD,KL-SFT,SEX,Male,3296,26323,0.0017066140776699212,0.4694753637503324
OOD,RLVR,AGE,18-29,953,7624,0.0,0.529118572927597
OOD,RLVR,AGE,30-49,1946,15567,6.423432682423069e-05,0.5389606218282263
OOD,RLVR,AGE,50-64,2088,16702,0.00011973180076629841,0.5324512034486888
OOD,RLVR,AGE,65+,1598,12782,0.0001564455569461609,0.5206540447504303
OOD,RLVR,CITIZEN,No,242,1936,0.0,0.5191115702479339
OOD,RLVR,CITIZEN,Yes,6314,50508,7.918910357940234e-05,0.5316187534647977
OOD,RLVR,CREGION,Midwest,1428,11422,0.00017507002801120386,0.5220626860444756
OOD,RLVR,CREGION,Northeast,1127,9016,0.0,0.5328305235137534
OOD,RLVR,CREGION,South,2515,20118,9.940357852877835e-05,0.5279848891539914
OOD,RLVR,CREGION,West,1528,12223,8.180628272247414e-05,0.5450380430336251
OOD,RLVR,EDUCATION,Associate's degree,636,5087,0.00019654088050313767,0.5124827992923138
OOD,RLVR,EDUCATION,College graduate/some postgrad,1592,12734,0.0001570351758793942,0.5460185330610963
OOD,RLVR,EDUCATION,High school graduate,1389,11111,8.999280057597758e-05,0.5119251192511926
OOD,RLVR,EDUCATION,Less than high school,414,3312,0.0,0.4930555555555556
OOD,RLVR,EDUCATION,Postgraduate,1276,10208,0.0,0.5467280564263323
OOD,RLVR,EDUCATION,"Some college, no degree",1241,9927,0.0001007252215954324,0.5351062758134381
OOD,RLVR,INCOME,"$100,000 or more",1399,11192,0.0,0.5434238741958541
OOD,RLVR,INCOME,"$30,000-$50,000",1320,10559,9.469696969699459e-05,0.5156738327493133
OOD,RLVR,INCOME,"$50,000-$75,000",1107,8855,0.00011291779584465811,0.5426312817617166
OOD,RLVR,INCOME,"$75,000-$100,000",747,5974,0.00033467202141901353,0.5622698359558085
OOD,RLVR,INCOME,"Less than $30,000",1760,14079,7.10227272727737e-05,0.514525179345124
OOD,RLVR,MARITAL,Divorced,787,6293,0.000476493011435819,0.5388526934689337
OOD,RLVR,MARITAL,Married,3235,25878,7.727975270477305e-05,0.5307210758172966
OOD,RLVR,MARITAL,Never been married,1270,10160,0.0,0.5381889763779527
OOD,RLVR,MARITAL,Separated,190,1520,0.0,0.5375
OOD,RLVR,MARITAL,Widowed,464,3712,0.0,0.5207435344827587
OOD,RLVR,POLIDEOLOGY,Conservative,1512,12096,0.0,0.5124834656084656
OOD,RLVR,POLIDEOLOGY,Liberal,1304,10431,9.585889570551398e-05,0.5611159045153868
OOD,RLVR,POLIDEOLOGY,Moderate,2414,19310,0.0001035625517812333,0.5309166235111341
OOD,RLVR,POLIDEOLOGY,Very conservative,524,4192,0.0,0.4568225190839695
OOD,RLVR,POLIDEOLOGY,Very liberal,697,5576,0.0,0.5753228120516499
OOD,RLVR,POLPARTY,Democrat,2535,20279,4.9309664694296984e-05,0.5402633265940135
OOD,RLVR,POLPARTY,Independent,1830,14637,0.0002049180327868827,0.5459452073512332
OOD,RLVR,POLPARTY,Other,672,5375,0.00018601190476186247,0.5177674418604651
OOD,RLVR,POLPARTY,Republican,1517,12136,0.0,0.5061799604482531
OOD,RLVR,RACE,Asian,164,1311,0.0007621951219511924,0.5736079328756675
OOD,RLVR,RACE,Black,1127,9015,0.00011091393078965783,0.5104825291181364
OOD,RLVR,RACE,Hispanic,500,4000,0.0,0.524
OOD,RLVR,RACE,White,4446,35565,8.434547908231504e-05,0.5383382539013075
OOD,RLVR,RELIG,Agnostic,412,3296,0.0,0.5855582524271845
OOD,RLVR,RELIG,Atheist,358,2864,0.0,0.5726256983240223
OOD,RLVR,RELIG,Jewish,152,1216,0.0,0.5074013157894737
OOD,RLVR,RELIG,Nothing in particular,1005,8038,0.00024875621890552146,0.5320975367006718
OOD,RLVR,RELIG,Other,162,1296,0.0,0.5231481481481481
OOD,RLVR,RELIG,Protestant,2890,23119,4.325259515569613e-05,0.5220381504390328
OOD,RLVR,RELIG,Roman Catholic,1181,9447,0.00010584250635059522,0.5302212342542606
OOD,RLVR,RELIGATTEND,A few times a year,1058,8464,0.0,0.5289461247637051
OOD,RLVR,RELIGATTEND,More than once a week,663,5303,0.00018853695324283493,0.48444276824439
OOD,RLVR,RELIGATTEND,Never,1427,11414,0.0001751927119831853,0.5453828631505169
OOD,RLVR,RELIGATTEND,Once a week,1196,9568,0.0,0.5174540133779264
OOD,RLVR,RELIGATTEND,Once or twice a month,628,5024,0.0,0.539609872611465
OOD,RLVR,RELIGATTEND,Seldom,1524,12190,0.00016404199475061887,0.5479901558654635
OOD,RLVR,SEX,Female,3302,26414,7.57116898849608e-05,0.518210040130234
OOD,RLVR,SEX,Male,3296,26365,0.00011377427184466882,0.5447752702446426
OOD,DVR,AGE,18-29,953,7623,0.00013116474291707814,0.5360094451003542
OOD,DVR,AGE,30-49,1946,15568,0.0,0.539825282631038
OOD,DVR,AGE,50-64,2088,16702,0.00011973180076629841,0.5321518381032212
OOD,DVR,AGE,65+,1598,12782,0.0001564455569461609,0.5143170082929119
OOD,DVR,CITIZEN,No,242,1935,0.0005165289256198191,0.5343669250645995
OOD,DVR,CITIZEN,Yes,6314,50508,7.918910357940234e-05,0.5305496159024313
OOD,DVR,CREGION,Midwest,1428,11424,0.0,0.5218837535014006
OOD,DVR,CREGION,Northeast,1127,9016,0.0,0.5346051464063887
OOD,DVR,CREGION,South,2515,20117,0.00014910536779322303,0.5315901973455287
OOD,DVR,CREGION,West,1528,12222,0.0001636125654450593,0.5365733922434953
OOD,DVR,EDUCATION,Associate's degree,636,5088,0.0,0.5267295597484277
OOD,DVR,EDUCATION,College graduate/some postgrad,1592,12733,0.0002355527638191468,0.5473965287049399
OOD,DVR,EDUCATION,High school graduate,1389,11111,8.999280057597758e-05,0.5095850958509585
OOD,DVR,EDUCATION,Less than high school,414,3312,0.0,0.5078502415458938
OOD,DVR,EDUCATION,Postgraduate,1276,10207,9.796238244519362e-05,0.539335749975507
OOD,DVR,EDUCATION,"Some college, no degree",1241,9928,0.0,0.5290088638195004
OOD,DVR,INCOME,"$100,000 or more",1399,11192,0.0,0.5476233023588277
OOD,DVR,INCOME,"$30,000-$50,000",1320,10560,0.0,0.5160984848484849
OOD,DVR,INCOME,"$50,000-$75,000",1107,8855,0.00011291779584465811,0.5340485601355166
OOD,DVR,INCOME,"$75,000-$100,000",747,5975,0.00016733601070950677,0.5529707112970711
OOD,DVR,INCOME,"Less than $30,000",1760,14078,0.00014204545454543638,0.5218070748685892
OOD,DVR,MARITAL,Divorced,787,6294,0.00031766200762384234,0.5378137909119797
OOD,DVR,MARITAL,Married,3235,25880,0.0,0.5287480680061823
OOD,DVR,MARITAL,Never been married,1270,10159,9.842519685043793e-05,0.546805787971257
OOD,DVR,MARITAL,Separated,190,1519,0.0006578947368420796,0.5220539828834759
OOD,DVR,MARITAL,Widowed,464,3711,0.00026939655172408816,0.5168418216114254
OOD,DVR,POLIDEOLOGY,Conservative,1512,12096,0.0,0.5114087301587301
OOD,DVR,POLIDEOLOGY,Liberal,1304,10431,9.585889570551398e-05,0.5594861470616431
OOD,DVR,POLIDEOLOGY,Moderate,2414,19308,0.00020712510356257763,0.5328361301015123
OOD,DVR,POLIDEOLOGY,Very conservative,524,4192,0.0,0.45491412213740456
OOD,DVR,POLIDEOLOGY,Very liberal,697,5576,0.0,0.5685078909612625
OOD,DVR,POLPARTY,Democrat,2535,20277,0.00014792899408289095,0.5425851950485772
OOD,DVR,POLPARTY,Independent,1830,14638,0.0001366120218578848,0.5484355786309605
OOD,DVR,POLPARTY,Other,672,5376,0.0,0.5145089285714286
OOD,DVR,POLPARTY,Republican,1517,12136,0.0,0.4999176005273566
OOD,DVR,RACE,Asian,164,1312,0.0,0.5769817073170732
OOD,DVR,RACE,Black,1127,9014,0.0002218278615794267,0.5124251164854671
OOD,DVR,RACE,Hispanic,500,4000,0.0,0.5315
OOD,DVR,RACE,White,4446,35565,8.434547908231504e-05,0.5368199072121468
OOD,DVR,RELIG,Agnostic,412,3296,0.0,0.5828276699029126
OOD,DVR,RELIG,Atheist,358,2864,0.0,0.5638966480446927
OOD,DVR,RELIG,Jewish,152,1216,0.0,0.509046052631579
OOD,DVR,RELIG,Nothing in particular,1005,8040,0.0,0.5253731343283582
OOD,DVR,RELIG,Other,162,1296,0.0,0.5
OOD,DVR,RELIG,Protestant,2890,23115,0.00021626297577859166,0.5236426562837984
OOD,DVR,RELIG,Roman Catholic,1181,9448,0.0,0.5329170194750211
OOD,DVR,RELIGATTEND,A few times a year,1058,8463,0.00011814744801508237,0.5290086257828194
OOD,DVR,RELIGATTEND,More than once a week,663,5304,0.0,0.4820889894419306
OOD,DVR,RELIGATTEND,Never,1427,11416,0.0,0.5436229852838121
OOD,DVR,RELIGATTEND,Once a week,1196,9566,0.0002090301003344619,0.5225799707296676
OOD,DVR,RELIGATTEND,Once or twice a month,628,5022,0.00039808917197448057,0.5242931103146157
OOD,DVR,RELIGATTEND,Seldom,1524,12192,0.0,0.5503608923884514
OOD,DVR,SEX,Female,3302,26414,7.57116898849608e-05,0.519270084046339
OOD,DVR,SEX,Male,3296,26365,0.00011377427184466882,0.5430684619761047


==> analysis_breakdown/comparison_summary.json <==
{
  "questions": {
    "ID": {
      "Zero-shot": {
        "n_questions": 174,
        "DVR_strictly_higher_Acc": 139,
        "Acc_ties": 3,
        "DVR_acc_at_least_base": 142,
        "DVR_strictly_lower_JSD": 142,
        "JSD_ties": 1,
        "DVR_lower_or_equal_JSD": 143,
        "DVR_strictly_higher_DPC": 106,
        "DPC_ties": 0,
        "DVR_higher_or_equal_DPC": 106,
        "DPC_defined_questions": 170,
        "DVR_all_three": 84,
        "median_acc_delta": 0.05787037037037035,
        "median_JSD_reduction": 0.07184191467861448,
        "median_DPC_delta": 0.049032965391870686
      },
      "KL-SFT": {
        "n_questions": 174,
        "DVR_strictly_higher_Acc": 149,
        "Acc_ties": 0,
        "DVR_acc_at_least_base": 149,
        "DVR_strictly_lower_JSD": 1,
        "JSD_ties": 0,
        "DVR_lower_or_equal_JSD": 1,
        "DVR_strictly_higher_DPC": 131,
        "DPC_ties": 0,
        "DVR_higher_or_equal_DPC": 131,
        "DPC_defined_questions": 173,
        "DVR_all_three": 1,
        "median_acc_delta": 0.0604275769469976,
        "median_JSD_reduction": -0.04686908233920718,
        "median_DPC_delta": 0.18363069727543024
      },
      "RLVR": {
        "n_questions": 174,
        "DVR_strictly_higher_Acc": 69,
        "Acc_ties": 7,
        "DVR_acc_at_least_base": 76,
        "DVR_strictly_lower_JSD": 133,
        "JSD_ties": 1,
        "DVR_lower_or_equal_JSD": 134,
        "DVR_strictly_higher_DPC": 97,
        "DPC_ties": 0,
        "DVR_higher_or_equal_DPC": 97,
        "DPC_defined_questions": 170,
        "DVR_all_three": 39,
        "median_acc_delta": -0.00518259935553167,
        "median_JSD_reduction": 0.017634115958172214,
        "median_DPC_delta": 0.020011163875799598
      }
    },
    "OOD": {
      "Zero-shot": {
        "n_questions": 65,
        "DVR_strictly_higher_Acc": 39,
        "Acc_ties": 3,
        "DVR_acc_at_least_base": 42,
        "DVR_strictly_lower_JSD": 39,
        "JSD_ties": 2,
        "DVR_lower_or_equal_JSD": 41,
        "DVR_strictly_higher_DPC": 33,
        "DPC_ties": 0,
        "DVR_higher_or_equal_DPC": 33,
        "DPC_defined_questions": 59,
        "DVR_all_three": 21,
        "median_acc_delta": 0.007211538461538547,
        "median_JSD_reduction": 0.0050981517803266735,
        "median_DPC_delta": 0.03289639012652233
      },
      "KL-SFT": {
        "n_questions": 65,
        "DVR_strictly_higher_Acc": 53,
        "Acc_ties": 0,
        "DVR_acc_at_least_base": 53,
        "DVR_strictly_lower_JSD": 12,
        "JSD_ties": 0,
        "DVR_lower_or_equal_JSD": 12,
        "DVR_strictly_higher_DPC": 46,
        "DPC_ties": 0,
        "DVR_higher_or_equal_DPC": 46,
        "DPC_defined_questions": 62,
        "DVR_all_three": 9,
        "median_acc_delta": 0.07289058878071397,
        "median_JSD_reduction": -0.05257742371547134,
        "median_DPC_delta": 0.1448645398395535
      },
      "RLVR": {
        "n_questions": 65,
        "DVR_strictly_higher_Acc": 29,
        "Acc_ties": 4,
        "DVR_acc_at_least_base": 33,
        "DVR_strictly_lower_JSD": 31,
        "JSD_ties": 4,
        "DVR_lower_or_equal_JSD": 35,
        "DVR_strictly_higher_DPC": 28,
        "DPC_ties": 1,
        "DVR_higher_or_equal_DPC": 29,
        "DPC_defined_questions": 61,
        "DVR_all_three": 9,
        "median_acc_delta": 0.0,
        "median_JSD_reduction": 0.0,
        "median_DPC_delta": -0.010255336752156952
      }
    }
  },
  "dimensions": {
    "ID": {
      "Zero-shot": {
        "n_dimensions": 12,
        "DVR_macro_acc_at_least_base": 12,
        "DVR_lower_or_equal_JSD": 12,
        "DVR_higher_or_equal_DPC": 12,
        "DVR_all_three": 12,
        "median_macro_acc_delta": 0.12487865095885006,
        "median_JSD_reduction": 0.09876899284906315,
        "median_DPC_delta": 0.06984762244440887
      },
      "KL-SFT": {
        "n_dimensions": 12,
        "DVR_macro_acc_at_least_base": 12,
        "DVR_lower_or_equal_JSD": 0,
        "DVR_higher_or_equal_DPC": 11,
        "DVR_all_three": 0,
        "median_macro_acc_delta": 0.051244654169093073,
        "median_JSD_reduction": -0.05966228782136587,
        "median_DPC_delta": 0.18644961822122263
      },
      "RLVR": {
        "n_dimensions": 12,
        "DVR_macro_acc_at_least_base": 11,
        "DVR_lower_or_equal_JSD": 12,
        "DVR_higher_or_equal_DPC": 8,
        "DVR_all_three": 7,
        "median_macro_acc_delta": 0.001227315293936715,
        "median_JSD_reduction": 0.032786575063339374,
        "median_DPC_delta": 0.020331180115638905
      }
    },
    "OOD": {
      "Zero-shot": {
        "n_dimensions": 12,
        "DVR_macro_acc_at_least_base": 12,
        "DVR_lower_or_equal_JSD": 12,
        "DVR_higher_or_equal_DPC": 11,
        "DVR_all_three": 11,
        "median_macro_acc_delta": 0.01595142520547632,
        "median_JSD_reduction": 0.030351314539940326,
        "median_DPC_delta": 0.07608282523672678
      },
      "KL-SFT": {
        "n_dimensions": 12,
        "DVR_macro_acc_at_least_base": 12,
        "DVR_lower_or_equal_JSD": 0,
        "DVR_higher_or_equal_DPC": 12,
        "DVR_all_three": 0,
        "median_macro_acc_delta": 0.0694818814188965,
        "median_JSD_reduction": -0.05734058333949117,
        "median_DPC_delta": 0.19116583926075237
      },
      "RLVR": {
        "n_dimensions": 12,
        "DVR_macro_acc_at_least_base": 4,
        "DVR_lower_or_equal_JSD": 12,
        "DVR_higher_or_equal_DPC": 6,
        "DVR_all_three": 2,
        "median_macro_acc_delta": -0.0009965357155842791,
        "median_JSD_reduction": 0.012566606794958579,
        "median_DPC_delta": 0.016633003492526888
      }
    }
  },
  "demographic_categories": {
    "ID": {
      "Zero-shot": {
        "n_categories": 55,
        "DVR_strictly_higher_Acc": 55,
        "Acc_ties": 0,
        "DVR_strictly_lower_JSD": 55,
        "JSD_ties": 0,
        "DVR_strictly_higher_DPC": 49,
        "DPC_ties": 0,
        "DPC_defined_categories": 55,
        "DVR_all_three": 49,
        "median_acc_delta": 0.12541700705772235,
        "median_JSD_reduction": 0.10102642541245979,
        "median_DPC_delta": 0.06492325588341766
      },
      "KL-SFT": {
        "n_categories": 55,
        "DVR_strictly_higher_Acc": 54,
        "Acc_ties": 0,
        "DVR_strictly_lower_JSD": 0,
        "JSD_ties": 0,
        "DVR_strictly_higher_DPC": 53,
        "DPC_ties": 0,
        "DPC_defined_categories": 55,
        "DVR_all_three": 0,
        "median_acc_delta": 0.0517061861907826,
        "median_JSD_reduction": -0.05914220722970421,
        "median_DPC_delta": 0.1893075407851444
      },
      "RLVR": {
        "n_categories": 55,
        "DVR_strictly_higher_Acc": 33,
        "Acc_ties": 0,
        "DVR_strictly_lower_JSD": 55,
        "JSD_ties": 0,
        "DVR_strictly_higher_DPC": 36,
        "DPC_ties": 0,
        "DPC_defined_categories": 55,
        "DVR_all_three": 19,
        "median_acc_delta": 0.0009960159362549792,
        "median_JSD_reduction": 0.033060648725894745,
        "median_DPC_delta": 0.022893873733867587
      }
    },
    "OOD": {
      "Zero-shot": {
        "n_categories": 54,
        "DVR_strictly_higher_Acc": 50,
        "Acc_ties": 0,
        "DVR_strictly_lower_JSD": 54,
        "JSD_ties": 0,
        "DVR_strictly_higher_DPC": 45,
        "DPC_ties": 0,
        "DPC_defined_categories": 54,
        "DVR_all_three": 42,
        "median_acc_delta": 0.016534603841000972,
        "median_JSD_reduction": 0.02956917178763057,
        "median_DPC_delta": 0.07617639871232287
      },
      "KL-SFT": {
        "n_categories": 54,
        "DVR_strictly_higher_Acc": 54,
        "Acc_ties": 0,
        "DVR_strictly_lower_JSD": 0,
        "JSD_ties": 0,
        "DVR_strictly_higher_DPC": 48,
        "DPC_ties": 0,
        "DPC_defined_categories": 54,
        "DVR_all_three": 0,
        "median_acc_delta": 0.06916956660984488,
        "median_JSD_reduction": -0.05743889448793876,
        "median_DPC_delta": 0.20409568883826829
      },
      "RLVR": {
        "n_categories": 54,
        "DVR_strictly_higher_Acc": 25,
        "Acc_ties": 0,
        "DVR_strictly_lower_JSD": 54,
        "JSD_ties": 0,
        "DVR_strictly_higher_DPC": 35,
        "DPC_ties": 0,
        "DPC_defined_categories": 54,
        "DVR_all_three": 15,
        "median_acc_delta": -0.0006691339512108208,
        "median_JSD_reduction": 0.012533501835924263,
        "median_DPC_delta": 0.019750211101277795
      }
    }
  }
}


==> analysis_breakdown/dimension_metrics.csv <==
split,method,attribute,n_groups,n_cells,micro_Acc,n_evaluated_rows,row_coverage,valid_decodes,macro_category_Acc,min_category_Acc,max_category_Acc,JSD,DPC,DPC_coordinates,human_departure_sd
ID,Zero-shot,AGE,4,691,0.3981723237597911,17054,0.9988871317284601,136348,0.39857475754706223,0.37864735788014175,0.4155929888458912,0.16155742531889528,0.0976935243523607,2209,0.04336601565128874
ID,Zero-shot,CITIZEN,2,252,0.3975152062275236,16903,0.9900427575704328,135142,0.4181667398835764,0.39708114331855465,0.4392523364485981,0.16728080653335317,0.12293156021756516,810,0.05679578358878871
ID,Zero-shot,CREGION,4,691,0.3982891686474748,17049,0.9985942716570023,136308,0.3981727595468168,0.39325566382834837,0.4008603549868055,0.1593029637716854,0.12089214808085426,2210,0.028792055964387532
ID,Zero-shot,EDUCATION,6,973,0.3982947444704908,16914,0.9906870497276401,135229,0.3990583598149131,0.3836051414926586,0.4137198278210647,0.1652442239272372,0.13899225454340428,3110,0.050797356966687766
ID,Zero-shot,INCOME,5,860,0.3982916585708521,16737,0.980319803198032,133814,0.3979329673843536,0.3904827944873017,0.4047318042261152,0.16418327929621304,0.16402381285755263,2755,0.03403473346857476
ID,Zero-shot,MARITAL,5,727,0.3980760611543633,15069,0.8826216833596907,120482,0.38410146362374403,0.3351286654697786,0.40808979246082167,0.16541808879587194,0.2057302965151858,2323,0.045502548223522676
ID,Zero-shot,POLIDEOLOGY,5,849,0.3981581798483207,16855,0.9872313008844374,134758,0.3969568939696434,0.3844298245614035,0.4123877665544332,0.1910815046434097,0.33017425629363795,2716,0.06145523616278109
ID,Zero-shot,POLPARTY,4,691,0.39795662252144515,16943,0.9923856381420957,135462,0.3929413825963707,0.3761261261261261,0.40822246043256194,0.16862552626259703,0.263287695558944,2205,0.04779161610863146
ID,Zero-shot,RACE,4,567,0.3986339285022057,16133,0.9449423065659228,128983,0.4147500982648442,0.3833373464965085,0.44098479362780596,0.16455926002020538,0.21361169128257745,1827,0.06343438814784753
ID,Zero-shot,RELIG,8,1100,0.3970561654708485,15916,0.9322321794646518,127249,0.3858858182902739,0.3284722222222222,0.4145590142671855,0.18087519779340244,0.242904127499769,3534,0.05912679028699241
ID,Zero-shot,RELIGATTEND,6,1031,0.3979422233989351,17007,0.9961342470567562,135972,0.39729365449052884,0.3603339771948408,0.4131791130735266,0.16777436719072109,0.17818886945887064,3301,0.03173097241878036
ID,Zero-shot,SEX,2,348,0.3985201465201465,17073,1.0,136500,0.39851795660204803,0.398239629022492,0.39879628418160407,0.15734979782859865,0.2716362744316158,1110,0.042018211042896596
ID,KL-SFT,AGE,4,691,0.47092600615330393,17054,0.9988871317284601,136187,0.4700307142469447,0.464385225405444,0.4748711936568661,0.005282222939816067,0.06435481505977052,2209,0.04336601565128874
ID,KL-SFT,CITIZEN,2,252,0.47159229817529874,16903,0.9900427575704328,134981,0.46713794746328974,0.46258992805755395,0.4716859668690256,0.01061414831937042,0.1840728780881146,810,0.05679578358878871
ID,KL-SFT,CREGION,4,691,0.4709174642114773,17049,0.9985942716570023,136147,0.47194769487133326,0.46593836957641965,0.47953385689985883,0.0036661247494334534,0.0007185216622561416,2210,0.028792055964387532
ID,KL-SFT,EDUCATION,6,973,0.47138827396773453,16914,0.9906870497276401,135067,0.4719988857811781,0.45883426363246027,0.48308668076109934,0.009296907332212827,0.0562017535609138,3110,0.050797356966687766
ID,KL-SFT,INCOME,5,860,0.4705252998346514,16737,0.980319803198032,133657,0.47053184012265137,0.4544008675221399,0.4787321063394683,0.004445827023723047,0.08601583804370759,2755,0.03403473346857476
ID,KL-SFT,MARITAL,5,727,0.4726003490401396,15069,0.8826216833596907,120330,0.47100158870182085,0.4597214130607489,0.47992489890236856,0.008816838533332016,0.05619178316160965,2323,0.045502548223522676
ID,KL-SFT,POLIDEOLOGY,5,849,0.4709798210942376,16855,0.9872313008844374,134596,0.470955382233657,0.46763943473534575,0.47831439393939396,0.007197071818030935,0.19401690072657388,2716,0.06145523616278109
ID,KL-SFT,POLPARTY,4,691,0.4712821232972897,16943,0.9923856381420957,135299,0.4695537922725199,0.4629777070063694,0.4753100865902177,0.006800294307197474,0.103553776267017,2205,0.04779161610863146
ID,KL-SFT,RACE,4,567,0.47215344133011466,16133,0.9449423065659228,128831,0.48193960756437004,0.45184204189742355,0.540520984081042,0.015256616867011338,0.13168157650253054,1827,0.06343438814784753
ID,KL-SFT,RELIG,8,1100,0.47114824780877745,15916,0.9322321794646518,127098,0.4820883795429322,0.4525801952580195,0.5780933062880325,0.012810821940586876,0.0720153166813661,3534,0.05912679028699241
ID,KL-SFT,RELIGATTEND,6,1031,0.4708086973809191,17007,0.9961342470567562,135811,0.47215829523524544,0.45991890785998585,0.48746638910573337,0.004720111083054574,0.05385411060798214,3301,0.03173097241878036
ID,KL-SFT,SEX,2,348,0.4711784595750299,17073,1.0,136339,0.47107133501069387,0.45733167745941633,0.48481099256197147,0.003877960495287081,0.007539421930029857,1110,0.042018211042896596
ID,RLVR,AGE,4,691,0.5213860036211434,17054,0.9988871317284601,136421,0.5194820142548572,0.510916095890411,0.5253794963246488,0.09758358177918447,0.16490461003530854,2209,0.04336601565128874
ID,RLVR,CITIZEN,2,252,0.5212738420122326,16903,0.9900427575704328,135213,0.5192785834087686,0.5172413793103449,0.5213157875071924,0.09397585137516448,0.17794879417728288,810,0.05679578358878871
ID,RLVR,CREGION,4,691,0.5214656000469273,17049,0.9985942716570023,136381,0.521697694032081,0.518971396970721,0.5245131688283536,0.09251328222201527,0.1980765147274401,2210,0.028792055964387532
ID,RLVR,EDUCATION,6,973,0.5222577807998463,16914,0.9906870497276401,135301,0.5256063767211087,0.5045551982851019,0.5418173598553345,0.10236181655015089,0.2121191339092788,3110,0.050797356966687766
ID,RLVR,INCOME,5,860,0.5212682526048474,16737,0.980319803198032,133885,0.5208708142054035,0.5050720190606838,0.5314683295802298,0.09642197294172063,0.2143908356582242,2755,0.03403473346857476
ID,RLVR,MARITAL,5,727,0.5240789440937108,15069,0.8826216833596907,120541,0.5125131741577433,0.4742822966507177,0.5271152614201942,0.09842503331422776,0.2084008703847258,2323,0.045502548223522676
ID,RLVR,POLIDEOLOGY,5,849,0.5216681871110814,16855,0.9872313008844374,134829,0.5204453810127123,0.5077143486885607,0.5299918089597379,0.1113189455604621,0.468098670815169,2716,0.06145523616278109
ID,RLVR,POLPARTY,4,691,0.5213711789748622,16943,0.9923856381420957,135533,0.5177470425717041,0.5037743345252285,0.5282132475083057,0.10685035666175673,0.3607356927670817,2205,0.04779161610863146
ID,RLVR,RACE,4,567,0.5231221039254885,16133,0.9449423065659228,129054,0.5416697080218668,0.4831730769230769,0.630057803468208,0.10749918323026515,0.2553169263650385,1827,0.06343438814784753
ID,RLVR,RELIG,8,1100,0.5221533652222405,15916,0.9322321794646518,127317,0.5193188009948816,0.49027777777777776,0.533071638861629,0.10657609172387253,0.3113686321585693,3534,0.05912679028699241
ID,RLVR,RELIGATTEND,6,1031,0.5214671616009409,17007,0.9961342470567562,136045,0.5221846403516706,0.503737386321166,0.5374826869806094,0.09935588264710003,0.23942180787950867,3301,0.03173097241878036
ID,RLVR,SEX,2,348,0.5215745425523346,17073,1.0,136573,0.5214729293936167,0.5084423059893143,0.5345035527979192,0.09070566613574298,0.39984208928602694,1110,0.042018211042896596
ID,DVR,AGE,4,691,0.5224651970882114,17054,0.9988871317284601,136411,0.5207964521877856,0.5130931145201569,0.52689505165851,0.06472991515411902,0.12111819372821267,2209,0.04336601565128874
ID,DVR,CITIZEN,2,252,0.522665917176394,16903,0.9900427575704328,135203,0.5306456269122765,0.522498150376277,0.5387931034482759,0.06500255631555557,0.1366964419140445,810,0.05679578358878871
ID,DVR,CREGION,4,691,0.5226111123332673,17049,0.9985942716570023,136371,0.5226326123295427,0.5197259263811221,0.5246079352460794,0.06023344278969974,0.14664348484613668,2210,0.028792055964387532
ID,DVR,EDUCATION,6,973,0.5233311898056782,16914,0.9906870497276401,135291,0.5253483667351208,0.5004822634229986,0.5423306772908366,0.06917379076064162,0.29138042146674364,3110,0.050797356966687766
ID,DVR,INCOME,5,860,0.5224610833906003,16737,0.980319803198032,133876,0.5222664630505152,0.5006136298007507,0.5369319341799028,0.06370248944010733,0.265719507672129,2755,0.03403473346857476
ID,DVR,MARITAL,5,727,0.525308001825196,15069,0.8826216833596907,120535,0.5219620704758106,0.5080789946140036,0.5323097688543952,0.06782025921673135,0.22118062238874053,2323,0.045502548223522676
ID,DVR,POLIDEOLOGY,5,849,0.5227008062661791,16855,0.9872313008844374,134819,0.520561931927508,0.5090297579878629,0.5290948615355534,0.07301963141909713,0.5075724144772222,2716,0.06145523616278109
ID,DVR,POLPARTY,4,691,0.5226197767168672,16943,0.9923856381420957,135523,0.5182388317313449,0.5017213983050848,0.5301492537313433,0.07030788201469726,0.389143362742512,2205,0.04779161610863146
ID,DVR,RACE,4,567,0.5239261331494153,16133,0.9449423065659228,129043,0.5425584579814705,0.47794206034379133,0.6466763005780347,0.07761858143449446,0.2844461282082598,1827,0.06343438814784753
ID,DVR,RELIG,8,1100,0.5231444752531242,15916,0.9322321794646518,127309,0.521585953699164,0.49925029452715003,0.5443548387096774,0.07337631288944653,0.3392512403858324,3534,0.05912679028699241
ID,DVR,RELIGATTEND,6,1031,0.5225272907707575,17007,0.9961342470567562,136035,0.5236871217994419,0.5094985985674245,0.5420706371191135,0.0652633204259096,0.247049677422006,3301,0.03173097241878036
ID,DVR,SEX,2,348,0.5227111296617678,17073,1.0,136563,0.5226131220485617,0.5100221402214022,0.5352041038757211,0.058881333112458,0.318523152584395,1110,0.042018211042896596
OOD,Zero-shot,AGE,4,259,0.5139656318237918,6585,0.9980297059715065,52665,0.5143731568852976,0.4805509900602645,0.5326694506906521,0.11427445662710795,0.21829862446367687,722,0.044276935812385815
OOD,Zero-shot,CITIZEN,2,122,0.5137222741403314,6556,0.9936344346771749,52433,0.5211640996245867,0.5131292328409046,0.5291989664082687,0.1112608718847722,-0.07158800360579752,340,0.062369275791365614
OOD,Zero-shot,CREGION,4,260,0.5145445242471905,6598,1.0,52769,0.5131964720164339,0.4997373029772329,0.5209804116535747,0.11404724166791368,0.11231169900635724,724,0.023637818255472856
OOD,Zero-shot,EDUCATION,6,386,0.5131279955698982,6548,0.9924219460442558,52369,0.5110425276452072,0.49773345421577514,0.5214010837980052,0.1183828774476756,0.1330792465603725,1078,0.051572845486087426
OOD,Zero-shot,INCOME,5,322,0.5140268098631868,6333,0.9598363140345559,50653,0.5133504938895359,0.5059681697612732,0.5192994996426019,0.11794527353611374,0.1422983464354109,899,0.041063523025901036
OOD,Zero-shot,MARITAL,5,315,0.5147513405530438,5946,0.9011821764170961,47555,0.5147525765124952,0.5017534394388994,0.5319944871037606,0.11995172572258715,0.16998868358609465,877,0.04954436609150585
OOD,Zero-shot,POLIDEOLOGY,5,320,0.5135287048881653,6451,0.9777205213701121,51594,0.5085480382600408,0.4627862595419847,0.5428622668579627,0.13264035509468847,0.32656933041580216,893,0.06809269334204539
OOD,Zero-shot,POLPARTY,4,259,0.5142987961920751,6554,0.9933313125189451,52417,0.5095734797554002,0.47907053394858273,0.5283931126350585,0.11683819773885566,0.21565038907645184,722,0.046286835129683866
OOD,Zero-shot,RACE,4,250,0.51470499789499,6237,0.9452864504395271,49881,0.5328925893895163,0.5101794049828469,0.5617378048780488,0.12014303404909124,0.013090500931409267,701,0.05584736948522386
OOD,Zero-shot,RELIG,7,427,0.5135080276858749,6160,0.9336162473476811,49267,0.5200702971730744,0.4917763157894737,0.5614567526555387,0.1284159142868959,0.2985327613090414,1199,0.08143747520821769
OOD,Zero-shot,RELIGATTEND,6,387,0.5134927050852678,6496,0.984540769930282,51954,0.5110300724535343,0.4742501414827391,0.5306772908366534,0.11917375053478031,0.4119090008154803,1080,0.05710877210138847
OOD,Zero-shot,SEX,2,130,0.5145445242471905,6598,1.0,52769,0.5145518474557351,0.5059643276403983,0.523139367271072,0.1121212700198591,0.18366383135289735,362,0.04319904172532314
OOD,KL-SFT,AGE,4,259,0.4615223755750732,6585,0.9980297059715065,52602,0.4601028699658767,0.45295663600525626,0.4730511962953435,0.02721620177152933,0.008291227550200845,722,0.044276935812385815
OOD,KL-SFT,CITIZEN,2,122,0.4617044434684642,6556,0.9936344346771749,52369,0.4633276258342309,0.46157506542945514,0.4650801862390067,0.0352962584441687,-0.07374272886875195,340,0.062369275791365614
OOD,KL-SFT,CREGION,4,260,0.4619675552604117,6598,1.0,52705,0.4613926821560532,0.45596890616324265,0.46537736622142095,0.02644602743164111,-0.006502695289045632,724,0.023637818255472856
OOD,KL-SFT,EDUCATION,6,386,0.4609501959659688,6548,0.9924219460442558,52305,0.45959183976999096,0.44184998196898667,0.47478414442700156,0.028350098356967595,0.20716829759926775,1078,0.051572845486087426
OOD,KL-SFT,INCOME,5,322,0.46209500464546227,6333,0.9598363140345559,50587,0.46431576285311993,0.4488480136531715,0.4796516496399263,0.02795151252501133,0.12350292612439519,899,0.041063523025901036
OOD,KL-SFT,MARITAL,5,315,0.46361952082192937,5946,0.9011821764170961,47498,0.45844598688602434,0.43967611336032386,0.4699388921742559,0.033933370029424745,0.11049255668960835,877,0.04954436609150585
OOD,KL-SFT,POLIDEOLOGY,5,320,0.46206990238506473,6451,0.9777205213701121,51529,0.4595216917204447,0.4222222222222222,0.4858990479611999,0.031116488419818844,0.09802092874517575,893,0.06809269334204539
OOD,KL-SFT,POLPARTY,4,259,0.4618073462838806,6554,0.9933313125189451,52353,0.45937037169098394,0.4502422661200149,0.4721861101607937,0.02786791243680128,0.06563995350664463,722,0.046286835129683866
OOD,KL-SFT,RACE,4,250,0.46203408201360874,6237,0.9452864504395271,49821,0.4597645504797644,0.45595595595595595,0.46273464400755304,0.0331039513980669,0.02173800207508255,701,0.05584736948522386
OOD,KL-SFT,RELIG,7,427,0.4609006665582832,6160,0.9336162473476811,49208,0.46062155377235575,0.4359567901234568,0.48587055606198726,0.03372759092258378,0.10517418464666403,1199,0.08143747520821769
OOD,KL-SFT,RELIGATTEND,6,387,0.46177417178978203,6496,0.984540769930282,51889,0.45754257188618047,0.4264678119690391,0.47932578351329996,0.030697794731891263,0.05512075706839996,1080,0.05710877210138847
OOD,KL-SFT,SEX,2,130,0.4619675552604117,6598,1.0,52705,0.4619759503915789,0.4544765370328254,0.4694753637503324,0.02740616720786078,0.10016614634172008,362,0.04319904172532314
OOD,RLVR,AGE,4,259,0.531029900332226,6585,0.9980297059715065,52675,0.5302961107387356,0.5206540447504303,0.5389606218282263,0.0959024393997021,0.31275981403447595,722,0.044276935812385815
OOD,RLVR,CITIZEN,2,122,0.5311570437037602,6556,0.9936344346771749,52444,0.5253651618563657,0.5191115702479339,0.5316187534647977,0.09903244271682131,-0.08206682151941398,340,0.062369275791365614
OOD,RLVR,CREGION,4,260,0.5314803236135585,6598,1.0,52779,0.5319790354364613,0.5220626860444756,0.5450380430336251,0.0953583784397117,0.135880140139079,724,0.023637818255472856
OOD,RLVR,EDUCATION,6,386,0.5302506729796292,6548,0.9924219460442558,52379,0.5242193898999882,0.4930555555555556,0.5467280564263323,0.102046998982479,0.2265605194563023,1078,0.051572845486087426
OOD,RLVR,INCOME,5,322,0.5316922955447205,6333,0.9598363140345559,50659,0.5357048008015632,0.514525179345124,0.5622698359558085,0.09847975374780023,0.19705413987453163,899,0.041063523025901036
OOD,RLVR,MARITAL,5,315,0.5328301410760465,5946,0.9011821764170961,47563,0.5332012560293883,0.5207435344827587,0.5388526934689337,0.10329852078032022,0.11718435408941323,877,0.04954436609150585
OOD,RLVR,POLIDEOLOGY,5,320,0.5314795077996318,6451,0.9777205213701121,51605,0.5273322649541211,0.4568225190839695,0.5753228120516499,0.10283981473395828,0.46183263419984616,893,0.06809269334204539
OOD,RLVR,POLPARTY,4,259,0.5316535372994831,6554,0.9933313125189451,52427,0.5275389840634912,0.5061799604482531,0.5459452073512332,0.09997737636086396,0.3438964900930896,722,0.046286835129683866
OOD,RLVR,RACE,4,250,0.5330821190194625,6237,0.9452864504395271,49891,0.5366071789737779,0.5104825291181364,0.5736079328756675,0.10497951256030189,0.08462634555624463,701,0.05584736948522386
OOD,RLVR,RELIG,7,427,0.532104878642747,6160,0.9336162473476811,49276,0.5390129051546849,0.5074013157894737,0.5855582524271845,0.10479103210572831,0.39898104484414326,1199,0.08143747520821769
OOD,RLVR,RELIGATTEND,6,387,0.5313973404152955,6496,0.984540769930282,51963,0.5273042996689111,0.48444276824439,0.5479901558654635,0.10177457090946986,0.4639491049215135,1080,0.05710877210138847
OOD,RLVR,SEX,2,130,0.5314803236135585,6598,1.0,52779,0.5314926551874383,0.518210040130234,0.5447752702446426,0.09492994255132389,0.2468257076595442,362,0.04319904172532314
OOD,DVR,AGE,4,259,0.5306502135738016,6585,0.9980297059715065,52675,0.5305758935318813,0.5143170082929119,0.539825282631038,0.08364865628913216,0.25143613136736304,722,0.044276935812385815
OOD,DVR,CITIZEN,2,122,0.5306904639322694,6556,0.9936344346771749,52443,0.5324582704835155,0.5305496159024313,0.5343669250645995,0.09125746780571489,-0.03704204182926613,340,0.062369275791365614
OOD,DVR,CREGION,4,260,0.5311582258095076,6598,1.0,52779,0.5311631223742033,0.5218837535014006,0.5365733922434953,0.08321602050314302,0.16999751442200267,724,0.023637818255472856
OOD,DVR,EDUCATION,6,386,0.5298115657038126,6548,0.9924219460442558,52379,0.5266510066075379,0.5078502415458938,0.5473965287049399,0.08890984345445431,0.27729715578781206,1078,0.051572845486087426
OOD,DVR,INCOME,5,322,0.5321358073430714,6333,0.9598363140345559,50660,0.5345096267016979,0.5160984848484849,0.5529707112970711,0.08510910319510422,0.27882044494433555,899,0.041063523025901036
OOD,DVR,MARITAL,5,315,0.532661943107037,5946,0.9011821764170961,47563,0.5304526902768641,0.5168418216114254,0.546805787971257,0.08873320158209505,0.15451253311112295,877,0.04954436609150585
OOD,DVR,POLIDEOLOGY,5,320,0.5307249578512877,6451,0.9777205213701121,51603,0.5254306040841106,0.45491412213740456,0.5685078909612625,0.08864006442870831,0.46098126690197627,893,0.06809269334204539
OOD,DVR,POLPARTY,4,259,0.5314627958876151,6554,0.9933313125189451,52427,0.5263618256945807,0.4999176005273566,0.5484355786309605,0.08752181188754121,0.34185276217751986,722,0.046286835129683866
OOD,DVR,RACE,4,250,0.5330420316289511,6237,0.9452864504395271,49891,0.5394316827536717,0.5124251164854671,0.5769817073170732,0.09419862553242651,0.0775171067271856,701,0.05584736948522386
OOD,DVR,RELIG,7,427,0.5310197869101979,6160,0.9336162473476811,49275,0.5339575972380517,0.5,0.5828276699029126,0.09180286553405387,0.3862718059867186,1199,0.08143747520821769
OOD,DVR,RELIGATTEND,6,387,0.5308007620807113,6496,0.984540769930282,51963,0.5253257623235495,0.4820889894419306,0.5503608923884514,0.08909692179287544,0.446340577022875,1080,0.05710877210138847
OOD,DVR,SEX,2,130,0.5311582258095076,6598,1.0,52779,0.5311692730112219,0.519270084046339,0.5430684619761047,0.08291897411104754,0.3059976151521765,362,0.04319904172532314


==> analysis_breakdown/group_metrics.csv <==
split,method,attribute,group,n_evaluated_rows,valid_decodes,invalid_rate,Acc,n_cells,JSD,DPC,DPC_coordinates,human_departure_sd
ID,Zero-shot,AGE,18-29,1752,13998,0.0012842465753424293,0.4076296613801972,170,0.15938273121647284,0.1341220176223428,547,0.05963181629628551
ID,Zero-shot,AGE,30-49,5495,43930,0.0006824385805277444,0.4155929888458912,174,0.15488115658019752,0.02468796794789403,555,0.034653343136375886
ID,Zero-shot,AGE,50-64,5748,45965,0.0004131871955462829,0.3924290220820189,174,0.15793539092386105,0.05600042821212708,555,0.021254376115074372
ID,Zero-shot,AGE,65+,4059,32455,0.0005235279625523948,0.37864735788014175,173,0.1740522388604049,0.06040622236079781,552,0.04837896378122034
ID,Zero-shot,CITIZEN,No,174,1391,0.0007183908045976795,0.4392523364485981,78,0.19375993405201844,0.12291308739898738,255,0.10116850953156725
ID,Zero-shot,CITIZEN,Yes,16729,133751,0.0006052364158048995,0.39708114331855465,174,0.15541085281808942,0.14050440853318646,555,0.0022954205457250995
ID,Zero-shot,CREGION,Midwest,3445,27541,0.0006894049346879427,0.3984967866090556,172,0.15273955503961112,0.11593303770907003,551,0.02332201631990104
ID,Zero-shot,CREGION,Northeast,3460,27663,0.0006141618497109702,0.4008603549868055,171,0.16710428465926136,0.08513852029317341,549,0.039332707394690324
ID,Zero-shot,CREGION,South,6075,48573,0.0005555555555555314,0.40007823276305765,174,0.1585787154152839,0.278608191687915,555,0.025605377766028305
ID,Zero-shot,CREGION,West,4069,32531,0.0006451216515114266,0.39325566382834837,174,0.15884836402545066,0.07814980513354829,555,0.023979673688470676
ID,Zero-shot,EDUCATION,Associate's degree,1659,13266,0.00045207956600357146,0.398989898989899,171,0.16822928138119495,0.19436311434907302,549,0.03616697362332604
ID,Zero-shot,EDUCATION,College graduate/some postgrad,4925,39366,0.0008629441624365963,0.3836051414926586,172,0.16896953558830025,0.084541223614896,551,0.025745354211848464
ID,Zero-shot,EDUCATION,High school graduate,2333,18656,0.0004286326618088143,0.39724485420240135,171,0.15356014155071054,0.209898585376193,549,0.06382609957512109
ID,Zero-shot,EDUCATION,Less than high school,251,2008,0.0,0.40189243027888444,113,0.17092054466588832,0.0839359999068664,355,0.0919473393495515
ID,Zero-shot,EDUCATION,Postgraduate,4591,36706,0.0005989980396428063,0.4137198278210647,174,0.18340606309121094,0.18842582467635158,555,0.0461779198839548
ID,Zero-shot,EDUCATION,"Some college, no degree",3155,25227,0.000515055467511849,0.3988980061045705,172,0.14806512740431507,0.09996522053237503,551,0.03073086166540381
ID,Zero-shot,INCOME,"$100,000 or more",4330,34622,0.000519630484988487,0.3995725261394489,172,0.18180308814554733,0.20597688288921104,551,0.040448437287954705
ID,Zero-shot,INCOME,"$30,000-$50,000",2996,23954,0.0005841121495326895,0.39964097854220587,172,0.15383648693918114,0.020217221474821905,551,0.028188482224232515
ID,Zero-shot,INCOME,"$50,000-$75,000",3062,24479,0.0006939908556499175,0.39523673352669636,172,0.1717398441416175,0.07924457642639884,551,0.020743618438280678
ID,Zero-shot,INCOME,"$75,000-$100,000",2886,23074,0.0006063756063755532,0.3904827944873017,172,0.18275404678350954,0.1417475555114632,551,0.026650208344804117
ID,Zero-shot,INCOME,"Less than $30,000",3463,27685,0.0006858215420155744,0.4047318042261152,172,0.13078293047120979,0.22873567725236407,551,0.0471234282656376
ID,Zero-shot,MARITAL,Divorced,1482,11849,0.0005904183535762053,0.3968267364334543,169,0.17030391030778325,0.08026238343349101,542,0.03642796138040905
ID,Zero-shot,MARITAL,Married,10147,81142,0.00041884300778560757,0.39860984447018805,174,0.16570520411846465,0.30321174533691164,555,0.017021607316729387
ID,Zero-shot,MARITAL,Never been married,2364,18888,0.0012690355329949554,0.40808979246082167,169,0.1431463995577722,0.2543035732294562,542,0.04392734788819273
ID,Zero-shot,MARITAL,Separated,209,1671,0.0005980861244019309,0.3351286654697786,67,0.20266403133157734,0.3629422336725691,215,0.06261999853435045
ID,Zero-shot,MARITAL,Widowed,867,6932,0.0005767012687427631,0.3818522792844778,148,0.16807197683440203,0.11602771345583449,469,0.06596459875554131
ID,Zero-shot,POLIDEOLOGY,Conservative,3968,31734,0.00031502016129036914,0.38970819940757545,174,0.19336233158511143,0.3112615575447137,555,0.04910139309243489
ID,Zero-shot,POLIDEOLOGY,Liberal,3403,27207,0.0006244490155744575,0.3904142316315654,171,0.19174342543863065,0.3518984676667642,546,0.05655900988907374
ID,Zero-shot,POLIDEOLOGY,Moderate,5990,47881,0.0008138564273789672,0.40784444769323946,174,0.1546845553829994,0.11577759879433284,555,0.01660317159322335
ID,Zero-shot,POLIDEOLOGY,Very conservative,1710,13680,0.0,0.3844298245614035,171,0.19754318734453669,0.3526150242529008,549,0.08281210397822202
ID,Zero-shot,POLIDEOLOGY,Very liberal,1784,14256,0.0011210762331838042,0.4123877665544332,159,0.22075489511875415,0.3493210878774123,511,0.07981147914184591
ID,Zero-shot,POLPARTY,Democrat,5953,47577,0.0009868973626743216,0.40822246043256194,174,0.17107881119269952,0.4007272183493484,555,0.060108282408031566
ID,Zero-shot,POLPARTY,Independent,5230,41819,0.0005019120458891191,0.3990530620053086,174,0.15048868059467577,0.09831551233352458,555,0.020557945649491205
ID,Zero-shot,POLPARTY,Other,944,7548,0.0005296610169491789,0.3761261261261261,169,0.16450048499184602,-0.06459892437327772,540,0.044382761970100354
ID,Zero-shot,POLPARTY,Republican,4816,38518,0.0002595514950166633,0.38836388182148607,174,0.18831559260246708,0.3913398316519937,555,0.055876630555387254
ID,Zero-shot,RACE,Asian,173,1381,0.0021676300578035157,0.44098479362780596,87,0.19034787297328026,0.29344783236561633,285,0.09502768826649327
ID,Zero-shot,RACE,Black,1040,8306,0.0016826923076923572,0.3833373464965085,168,0.16266922896776098,0.21921459595900694,540,0.06973137029915098
ID,Zero-shot,RACE,Hispanic,527,4212,0.000948766603415585,0.4368471035137702,138,0.15551436356422033,0.12626114328412877,447,0.06818145043028304
ID,Zero-shot,RACE,White,14393,115084,0.000521086639338586,0.3978311494212923,174,0.16066334968008514,0.1798198908851034,555,0.011576320251357805
ID,Zero-shot,RELIG,Agnostic,1274,10187,0.0004905808477236873,0.41287915971336014,167,0.18125686544372713,0.2780613206259084,534,0.06566473736344594
ID,Zero-shot,RELIG,Atheist,773,6168,0.002587322121604174,0.4145590142671855,165,0.1983137183347459,0.28028874049775,527,0.09233007761575024
ID,Zero-shot,RELIG,Jewish,434,3470,0.0005760368663594306,0.3881844380403458,136,0.19616761601757093,0.2075039063715776,442,0.0794370859129276
ID,Zero-shot,RELIG,Mormon,62,496,0.0,0.3467741935483871,44,0.28003385665323566,0.33841942156185073,147,0.07784944003230719
ID,Zero-shot,RELIG,Nothing in particular,2335,18669,0.000588865096359692,0.39568268252182764,170,0.1557193674519484,0.10485582199497555,544,0.02746083268580593
ID,Zero-shot,RELIG,Other,180,1440,0.0,0.3284722222222222,72,0.20169580454345187,0.1594071455613716,234,0.05052793789771599
ID,Zero-shot,RELIG,Protestant,7142,57104,0.0005600672080650071,0.38683804987391424,174,0.16508233866562316,0.3402977141273338,555,0.02941042247550607
ID,Zero-shot,RELIG,Roman Catholic,3716,29715,0.00043729817007531757,0.4136967861349487,172,0.15844217863661028,0.10190966194264682,551,0.026670065291674618
ID,Zero-shot,RELIGATTEND,A few times a year,2606,20836,0.0005755947812740025,0.4131791130735266,172,0.1462853933540789,0.0953990113231856,551,0.024215260071737205
ID,Zero-shot,RELIGATTEND,More than once a week,2007,16049,0.0004359740906826337,0.3603339771948408,170,0.19835263719678795,0.1556238199851721,544,0.042323096050508255
ID,Zero-shot,RELIGATTEND,Never,3367,26910,0.0009652509652510188,0.39665551839464885,174,0.1592591223953961,0.26968550167926747,555,0.038768042799394394
ID,Zero-shot,RELIGATTEND,Once a week,3626,28994,0.0004826254826254539,0.40253155825343173,172,0.1782518466444823,0.1928596110240783,551,0.028793059071443312
ID,Zero-shot,RELIGATTEND,Once or twice a month,1444,11549,0.0002596952908586747,0.4125032470343753,171,0.17371038434538175,0.16783282363590077,549,0.030435403347985158
ID,Zero-shot,RELIGATTEND,Seldom,3957,31634,0.0006949709375789759,0.39855851299235,172,0.1512759066893475,0.17443636197344212,551,0.02027955610502826
ID,Zero-shot,SEX,Female,8603,68787,0.0005376031616878274,0.39879628418160407,174,0.16074383378049809,0.3056920985882185,555,0.042805318577235095
ID,Zero-shot,SEX,Male,8470,67713,0.0006936245572609634,0.398239629022492,174,0.15395576187669924,0.23633985701464058,555,0.04121607477662334
ID,KL-SFT,AGE,18-29,1752,13997,0.0013555936073059716,0.464385225405444,170,0.010081708238354555,0.06985769269343303,547,0.05963181629628551
ID,KL-SFT,AGE,30-49,5495,43872,0.0020018198362147244,0.4665390226112327,174,0.003680341800607548,0.1078684121460611,555,0.034653343136375886
ID,KL-SFT,AGE,50-64,5748,45905,0.0017179888656924103,0.47432741531423595,174,0.002539535097989233,0.06004202539242715,555,0.021254376115074372
ID,KL-SFT,AGE,65+,4059,32413,0.0018169499876816708,0.4748711936568661,173,0.004935647806571026,0.031243686002432765,552,0.04837896378122034
ID,KL-SFT,CITIZEN,No,174,1390,0.001436781609195359,0.46258992805755395,78,0.03162629761432759,0.18417219549052444,255,0.10116850953156725
ID,KL-SFT,CITIZEN,Yes,16729,133591,0.0018007651383824541,0.4716859668690256,174,0.0011949089802516827,0.0878088286566813,555,0.0022954205457250995
ID,KL-SFT,CREGION,Midwest,3445,27509,0.0018505079825834603,0.473372350866989,172,0.003814716404626651,0.02667264365740772,551,0.02332201631990104
ID,KL-SFT,CREGION,Northeast,3460,27631,0.0017702312138728749,0.47953385689985883,171,0.004529792108214703,-0.03883626738833603,549,0.039332707394690324
ID,KL-SFT,CREGION,South,6075,48515,0.0017489711934156604,0.46593836957641965,174,0.0029627430347864063,0.033143137139437825,555,0.025605377766028305
ID,KL-SFT,CREGION,West,4069,32492,0.0018432047186041078,0.4689462021420657,174,0.0033738462166964566,0.013755486864125243,555,0.023979673688470676
ID,KL-SFT,EDUCATION,Associate's degree,1659,13244,0.002109704641350185,0.48308668076109934,171,0.007615603088137786,-0.04386583132916233,549,0.03616697362332604
ID,KL-SFT,EDUCATION,College graduate/some postgrad,4925,39327,0.001852791878172555,0.47247438146820253,172,0.0027605459577047372,-0.04726014739941755,551,0.025745354211848464
ID,KL-SFT,EDUCATION,High school graduate,2333,18632,0.0017145306472353683,0.45883426363246027,171,0.00949889344192647,0.11735079090206618,549,0.06382609957512109
ID,KL-SFT,EDUCATION,Less than high school,251,2005,0.0014940239043824688,0.4763092269326683,113,0.036810696909754845,0.05330599533230293,355,0.0919473393495515
ID,KL-SFT,EDUCATION,Postgraduate,4591,36659,0.0018786756697887208,0.47696336506724135,174,0.004420347450007452,0.16304464591541143,555,0.0461779198839548
ID,KL-SFT,EDUCATION,"Some college, no degree",3155,25200,0.0015847860538826808,0.4643253968253968,172,0.004161330324263278,0.07790176083315961,551,0.03073086166540381
ID,KL-SFT,INCOME,"$100,000 or more",4330,34579,0.0017609699769053355,0.4761849677549958,172,0.003848024750660974,0.1629985140520436,551,0.040448437287954705
ID,KL-SFT,INCOME,"$30,000-$50,000",2996,23925,0.0017940587449932766,0.4670846394984326,172,0.00489626717780586,0.011389706557669554,551,0.028188482224232515
ID,KL-SFT,INCOME,"$50,000-$75,000",3062,24450,0.0018778576094056199,0.4787321063394683,172,0.0032986552453409313,0.018999797869245903,551,0.020743618438280678
ID,KL-SFT,INCOME,"$75,000-$100,000",2886,23038,0.002165627165627182,0.47625661949822035,172,0.003812729382595071,0.12978676755917373,551,0.026650208344804117
ID,KL-SFT,INCOME,"Less than $30,000",3463,27665,0.0014077389546636176,0.4544008675221399,172,0.0063734585622124,0.09876587409701618,551,0.0471234282656376
ID,KL-SFT,MARITAL,Divorced,1482,11837,0.0016025641025640969,0.4668412604545071,169,0.006824668595773398,0.04338469526853078,542,0.03642796138040905
ID,KL-SFT,MARITAL,Married,10147,81021,0.0019094313590223289,0.4758149121832611,174,0.0015198744990397143,0.2213715531803658,555,0.017021607316729387
ID,KL-SFT,MARITAL,Never been married,2364,18881,0.0016391708967851137,0.4597214130607489,169,0.006729900166646725,0.04971367314617141,542,0.04392734788819273
ID,KL-SFT,MARITAL,Separated,209,1667,0.0029904306220095433,0.47270545890821836,67,0.0269782957379283,-0.026016552825192992,215,0.06261999853435045
ID,KL-SFT,MARITAL,Widowed,867,6924,0.0017301038062284002,0.47992489890236856,148,0.01383186159195451,0.1033368984151716,469,0.06596459875554131
ID,KL-SFT,POLIDEOLOGY,Conservative,3968,31680,0.0020161290322581182,0.47831439393939396,174,0.004804659013415445,0.24397919214641206,555,0.04910139309243489
ID,KL-SFT,POLIDEOLOGY,Liberal,3403,27173,0.0018733470467234836,0.46976778419754905,171,0.005487407636250669,0.2855398248380213,546,0.05655900988907374
ID,KL-SFT,POLIDEOLOGY,Moderate,5990,47836,0.001752921535893126,0.46763943473534575,174,0.0020829187253456117,-0.009523957339462489,555,0.01660317159322335
ID,KL-SFT,POLIDEOLOGY,Very conservative,1710,13655,0.001827485380117011,0.4680336872940315,171,0.013230127964253555,0.14639947050384694,549,0.08281210397822202
ID,KL-SFT,POLIDEOLOGY,Very liberal,1784,14252,0.0014013452914798386,0.47102161100196466,159,0.010762118611808917,0.20133988202912984,511,0.07981147914184591
ID,KL-SFT,POLPARTY,Democrat,5953,47544,0.0016798252981690132,0.4743605922934545,174,0.00535167081329992,0.3437447029073991,555,0.060108282408031566
ID,KL-SFT,POLPARTY,Independent,5230,41762,0.001864244741873855,0.4655667832000383,174,0.0028073355345083852,0.0013329695179265702,555,0.020557945649491205
ID,KL-SFT,POLPARTY,Other,944,7536,0.0021186440677966045,0.4629777070063694,169,0.01442699539476495,-0.04447462676684086,540,0.044382761970100354
ID,KL-SFT,POLPARTY,Republican,4816,38457,0.0018428156146179653,0.4753100865902177,174,0.00483433356344559,0.3235217652088553,555,0.055876630555387254
ID,KL-SFT,RACE,Asian,173,1382,0.0014450867052022698,0.540520984081042,87,0.034039900528199274,0.1943036563714869,285,0.09502768826649327
ID,KL-SFT,RACE,Black,1040,8306,0.0016826923076923572,0.45184204189742355,168,0.014787374057286544,0.12892631995078802,540,0.06973137029915098
ID,KL-SFT,RACE,Hispanic,527,4210,0.0014231499051233776,0.4622327790973872,138,0.02172072662227566,0.06879639583681738,447,0.06818145043028304
ID,KL-SFT,RACE,White,14393,114933,0.0018324880150073497,0.47316262518162755,174,0.0011913293226661543,0.09918885288905696,555,0.011576320251357805
ID,KL-SFT,RELIG,Agnostic,1274,10178,0.0013736263736263687,0.4777952446453134,167,0.010878253472746981,0.19691018186710893,534,0.06566473736344594
ID,KL-SFT,RELIG,Atheist,773,6171,0.0021021992238033915,0.46070328958029494,165,0.02094808795692811,0.052862088036015255,527,0.09233007761575024
ID,KL-SFT,RELIG,Jewish,434,3469,0.000864055299539146,0.4877486307293168,136,0.02299614426629594,0.05971945088578211,442,0.0794370859129276
ID,KL-SFT,RELIG,Mormon,62,493,0.006048387096774244,0.5780933062880325,44,0.04484038283922303,0.1567509449381882,147,0.07784944003230719
ID,KL-SFT,RELIG,Nothing in particular,2335,18655,0.001338329764453916,0.45280085767890643,170,0.005119778088041159,-0.018432463197512405,544,0.02746083268580593
ID,KL-SFT,RELIG,Other,180,1434,0.004166666666666652,0.4525801952580195,72,0.02492958206026362,-0.05150777780845602,234,0.05052793789771599
ID,KL-SFT,RELIG,Protestant,7142,57028,0.001890226827219288,0.4753980500806621,174,0.00245326875628815,0.12748956878079257,555,0.02941042247550607
ID,KL-SFT,RELIG,Roman Catholic,3716,29670,0.0019510226049516133,0.471587462082912,172,0.003640627207915709,-0.023082042493038583,551,0.026670065291674618
ID,KL-SFT,RELIGATTEND,A few times a year,2606,20817,0.00148695318495784,0.47403564394485276,172,0.003461405180438856,0.06063627645944774,551,0.024215260071737205
ID,KL-SFT,RELIGATTEND,More than once a week,2007,16006,0.003114100647732987,0.4666375109334,170,0.006121208017662766,0.0518905506174602,544,0.042323096050508255
ID,KL-SFT,RELIGATTEND,Never,3367,26883,0.0019676269676269786,0.45991890785998585,174,0.004989776617372262,0.09490113026925276,555,0.038768042799394394
ID,KL-SFT,RELIGATTEND,Once a week,3626,28965,0.00148234969663541,0.47201795270153635,172,0.0035541513923217317,0.040103756707945755,551,0.028793059071443312
ID,KL-SFT,RELIGATTEND,Once or twice a month,1444,11529,0.001990997229916913,0.48746638910573337,171,0.007274566918629394,0.009874076487143682,549,0.030435403347985158
ID,KL-SFT,RELIGATTEND,Seldom,3957,31611,0.0014215314632297638,0.4728733668659644,172,0.0029475660383917147,0.11657382984456088,551,0.02027955610502826
ID,KL-SFT,SEX,Female,8603,68701,0.0017871672672323813,0.48481099256197147,174,0.003632667589633997,-0.017048755976676974,555,0.042805318577235095
ID,KL-SFT,SEX,Male,8470,67638,0.001800472255017671,0.45733167745941633,174,0.004123253400940165,0.03422523940160033,555,0.04121607477662334
ID,RLVR,AGE,18-29,1752,14016,0.0,0.510916095890411,170,0.11330621498878896,0.2196254419364113,547,0.05963181629628551
ID,RLVR,AGE,30-49,5495,43957,6.824385805281885e-05,0.5213959096389653,174,0.09164329111157594,-0.0006312210588138971,555,0.034653343136375886
ID,RLVR,AGE,50-64,5748,45982,4.3493389004889416e-05,0.5253794963246488,174,0.0913146967029796,0.15710206567655854,555,0.021254376115074372
ID,RLVR,AGE,65+,4059,32466,0.00018477457501853145,0.5202365551654038,173,0.09441334440225256,0.1300981666219854,552,0.04837896378122034
ID,RLVR,CITIZEN,No,174,1392,0.0,0.5172413793103449,78,0.10472618242401796,0.1779514755288038,255,0.10116850953156725
ID,RLVR,CITIZEN,Yes,16729,133821,8.219259967723325e-05,0.5213157875071924,174,0.0891567374567129,0.17651983753593264,555,0.0022954205457250995
ID,RLVR,CREGION,Midwest,3445,27555,0.00018142235123363992,0.5224823081110507,172,0.09179596379129447,0.16409236188681298,551,0.02332201631990104
ID,RLVR,CREGION,Northeast,3460,27679,3.612716763001789e-05,0.5245131688283536,171,0.09538774328141128,0.16687347686210707,549,0.039332707394690324
ID,RLVR,CREGION,South,6075,48598,4.115226337453315e-05,0.5208239022181983,174,0.09206045108162703,0.3207188807302628,555,0.025605377766028305
ID,RLVR,CREGION,West,4069,32549,9.216023593017209e-05,0.518971396970721,174,0.09085028536773253,0.2174637062513504,555,0.023979673688470676
ID,RLVR,EDUCATION,Associate's degree,1659,13272,0.0,0.5418173598553345,171,0.10349228398554215,0.31827905752585184,549,0.03616697362332604
ID,RLVR,EDUCATION,College graduate/some postgrad,4925,39396,0.00010152284263964528,0.5161945375164991,172,0.09083221595792304,0.10267345285726351,551,0.025745354211848464
ID,RLVR,EDUCATION,High school graduate,2333,18660,0.00021431633090440716,0.5045551982851019,171,0.10816362869243029,0.24174622715539304,549,0.06382609957512109
ID,RLVR,EDUCATION,Less than high school,251,2008,0.0,0.5413346613545816,113,0.12610237144474473,0.12851290163228743,355,0.0919473393495515
ID,RLVR,EDUCATION,Postgraduate,4591,36727,2.722718362013765e-05,0.5344024831867563,174,0.0940067896392683,0.36136533619601496,555,0.0461779198839548
ID,RLVR,EDUCATION,"Some college, no degree",3155,25238,7.923930269415624e-05,0.5153340201283778,172,0.09985462744251111,0.21621106387700548,551,0.03073086166540381
ID,RLVR,INCOME,"$100,000 or more",4330,34638,5.7736720554313337e-05,0.5314683295802298,172,0.09340073819325719,0.3617740995504272,551,0.040448437287954705
ID,RLVR,INCOME,"$30,000-$50,000",2996,23965,0.0001251668891856239,0.5187147924055915,172,0.09974697469690551,0.11067618864620812,551,0.028188482224232515
ID,RLVR,INCOME,"$50,000-$75,000",3062,24495,4.082299150887092e-05,0.5248418044498877,172,0.09889727896205369,0.0784449375347438,551,0.020743618438280678
ID,RLVR,INCOME,"$75,000-$100,000",2886,23086,8.662508662504731e-05,0.5242571255306246,172,0.0952192469328992,0.21019989502982878,551,0.026650208344804117
ID,RLVR,INCOME,"Less than $30,000",3463,27701,0.00010828761189718428,0.5050720190606838,172,0.0948456259234876,0.2001966628615886,551,0.0471234282656376
ID,RLVR,MARITAL,Divorced,1482,11853,0.00025303643724694513,0.525858432464355,169,0.09442109470960859,0.16709675394823725,542,0.03642796138040905
ID,RLVR,MARITAL,Married,10147,81172,4.927564797474471e-05,0.5271152614201942,174,0.09213479027273845,0.3496370638810901,555,0.017021607316729387
ID,RLVR,MARITAL,Never been married,2364,18910,0.00010575296108294996,0.5161290322580645,169,0.0954036758017174,0.34153552551876254,542,0.04392734788819273
ID,RLVR,MARITAL,Separated,209,1672,0.0,0.4742822966507177,67,0.1311205522873459,0.2251202266623479,215,0.06261999853435045
ID,RLVR,MARITAL,Widowed,867,6934,0.00028835063437138153,0.5191808479953851,148,0.09904109792108674,0.11411690363633435,469,0.06596459875554131
ID,RLVR,POLIDEOLOGY,Conservative,3968,31742,6.300403225811824e-05,0.5299918089597379,174,0.1133613164746928,0.4489400971149513,555,0.04910139309243489
ID,RLVR,POLIDEOLOGY,Liberal,3403,27222,7.346459006762895e-05,0.5077143486885607,171,0.10770468037255991,0.5165605698918975,546,0.05655900988907374
ID,RLVR,POLIDEOLOGY,Moderate,5990,47915,0.00010434056761265964,0.525242617134509,174,0.10397789121990221,0.15653163154884123,555,0.01660317159322335
ID,RLVR,POLIDEOLOGY,Very conservative,1710,13679,7.309941520472485e-05,0.5178010088456758,171,0.11551238214057548,0.4931034789212954,549,0.08281210397822202
ID,RLVR,POLIDEOLOGY,Very liberal,1784,14271,7.006726457403634e-05,0.5214771214350782,159,0.11649462234104802,0.46857821913548997,511,0.07981147914184591
ID,RLVR,POLPARTY,Democrat,5953,47620,8.3991264908434e-05,0.5258294834103318,174,0.10071505125780819,0.5170933695556847,555,0.060108282408031566
ID,RLVR,POLPARTY,Independent,5230,41834,0.0001434034416826213,0.5131711048429507,174,0.09522904795210015,0.08111493162788808,555,0.020557945649491205
ID,RLVR,POLPARTY,Other,944,7551,0.0001324152542372392,0.5037743345252285,169,0.1243486404083118,-0.05201887159203251,540,0.044382761970100354
ID,RLVR,POLPARTY,Republican,4816,38528,0.0,0.5282132475083057,174,0.10761151127439744,0.5116823552034961,555,0.055876630555387254
ID,RLVR,RACE,Asian,173,1384,0.0,0.630057803468208,87,0.11484609731270186,0.2866200561080167,285,0.09502768826649327
ID,RLVR,RACE,Black,1040,8320,0.0,0.4831730769230769,168,0.1131706575684374,0.3088246470840531,540,0.06973137029915098
ID,RLVR,RACE,Hispanic,527,4216,0.0,0.5289373814041746,138,0.11888260910469162,0.16042183180388425,447,0.06818145043028304
ID,RLVR,RACE,White,14393,115134,8.684777322309767e-05,0.5245105702920075,174,0.08932158561730089,0.20235702164501576,555,0.011576320251357805
ID,RLVR,RELIG,Agnostic,1274,10190,0.0001962323390894971,0.533071638861629,167,0.10382773903152105,0.32474398397833726,534,0.06566473736344594
ID,RLVR,RELIG,Atheist,773,6184,0.0,0.5287839586028461,165,0.11584672609094349,0.3885998394591717,527,0.09233007761575024
ID,RLVR,RELIG,Jewish,434,3471,0.0002880184331797153,0.5110919043503314,136,0.11542007764928809,0.27528712250178716,442,0.0794370859129276
ID,RLVR,RELIG,Mormon,62,496,0.0,0.532258064516129,44,0.14473146080785051,0.36061721597337054,147,0.07784944003230719
ID,RLVR,RELIG,Nothing in particular,2335,18679,5.353319057810335e-05,0.5065581669254243,170,0.10294968375416078,0.2507118096507849,544,0.02746083268580593
ID,RLVR,RELIG,Other,180,1440,0.0,0.49027777777777776,72,0.11579880533639966,0.06727194474905651,234,0.05052793789771599
ID,RLVR,RELIG,Protestant,7142,57131,8.751050126010185e-05,0.5212231538044144,174,0.09475373395098048,0.43337659889395697,555,0.02941042247550607
ID,RLVR,RELIG,Roman Catholic,3716,29726,6.727664155004032e-05,0.5312857431205006,172,0.09528101108862073,0.12042169745335267,551,0.026670065291674618
ID,RLVR,RELIGATTEND,A few times a year,2606,20844,0.00019186492709133418,0.5318077144502015,172,0.0946864445534002,0.02100633906167022,551,0.024215260071737205
ID,RLVR,RELIGATTEND,More than once a week,2007,16054,0.00012456402590932392,0.503737386321166,170,0.10603788079262282,0.27200765703834473,544,0.042323096050508255
ID,RLVR,RELIGATTEND,Never,3367,26934,7.425007425010399e-05,0.5128462166778051,174,0.09652711965006876,0.3670764728462466,555,0.038768042799394394
ID,RLVR,RELIGATTEND,Once a week,3626,29008,0.0,0.528957528957529,172,0.09648754565357419,0.2598708417498196,551,0.028793059071443312
ID,RLVR,RELIGATTEND,Once or twice a month,1444,11552,0.0,0.5374826869806094,171,0.10642055599368126,0.1010476927177633,549,0.030435403347985158
ID,RLVR,RELIGATTEND,Seldom,3957,31653,9.476876421532499e-05,0.5182763087227119,172,0.09612741316734419,0.2012416860533024,551,0.02027955610502826
ID,RLVR,SEX,Female,8603,68819,7.264907590376346e-05,0.5345035527979192,174,0.08972414502183676,0.42829713903794625,555,0.042805318577235095
ID,RLVR,SEX,Male,8470,67754,8.854781582057214e-05,0.5084423059893143,174,0.09168718724964922,0.37006361078870903,555,0.04121607477662334
ID,DVR,AGE,18-29,1752,14015,7.134703196343128e-05,0.5130931145201569,170,0.07888824289606532,0.14126015680498238,547,0.05963181629628551
ID,DVR,AGE,30-49,5495,43954,0.00013648771610552668,0.5210674796378032,174,0.059962470702552395,0.032727027557751864,555,0.034653343136375886
ID,DVR,AGE,50-64,5748,45975,0.00019572025052194686,0.52689505165851,174,0.05838798976255221,0.10242785527652577,555,0.021254376115074372
ID,DVR,AGE,65+,4059,32467,0.00015397881251544288,0.5221301629346722,173,0.06199069340021355,0.14368691586076798,552,0.04837896378122034
ID,DVR,CITIZEN,No,174,1392,0.0,0.5387931034482759,78,0.08320206804077772,0.13662810603228856,255,0.10116850953156725
ID,DVR,CITIZEN,Yes,16729,133811,0.0001569131448383443,0.522498150376277,174,0.056844154507697364,0.20542766441660412,555,0.0022954205457250995
ID,DVR,CREGION,Midwest,3445,27557,0.00010885341074018395,0.5230250027216315,172,0.060058768092099514,0.12007266158695949,551,0.02332201631990104
ID,DVR,CREGION,Northeast,3460,27674,0.00021676300578032937,0.5246079352460794,171,0.06376177551707839,0.05312540113902284,549,0.039332707394690324
ID,DVR,CREGION,South,6075,48594,0.00012345679012348842,0.5231715849693378,174,0.0575522900028241,0.2843027926072611,555,0.025605377766028305
ID,DVR,CREGION,West,4069,32546,0.0001843204718604552,0.5197259263811221,174,0.059619763114537976,0.22780880801348782,555,0.023979673688470676
ID,DVR,EDUCATION,Associate's degree,1659,13267,0.0003767329716697354,0.5374990578126178,171,0.06799710328095958,0.31530543833287916,549,0.03616697362332604
ID,DVR,EDUCATION,College graduate/some postgrad,4925,39393,0.00017766497461924047,0.5237986444292133,172,0.05628258272800873,0.0740020053835262,551,0.025745354211848464
ID,DVR,EDUCATION,High school graduate,2333,18662,0.00010715816545225909,0.5004822634229986,171,0.07243708820492877,0.32700552889326917,549,0.06382609957512109
ID,DVR,EDUCATION,Less than high school,251,2008,0.0,0.5423306772908366,113,0.09953581408821643,0.2675073934086687,355,0.0919473393495515
ID,DVR,EDUCATION,Postgraduate,4591,36724,0.0001089087344805506,0.536270558762662,174,0.06288977935920635,0.4173680333390965,555,0.0461779198839548
ID,DVR,EDUCATION,"Some college, no degree",3155,25237,0.00011885895404117885,0.511708998692396,172,0.06640045835075303,0.24798986774091256,551,0.03073086166540381
ID,DVR,INCOME,"$100,000 or more",4330,34633,0.00020207852193998566,0.5314584355961077,172,0.05953712288628093,0.3846679732842948,551,0.040448437287954705
ID,DVR,INCOME,"$30,000-$50,000",2996,23965,0.0001251668891856239,0.521468808679324,172,0.068455423742407,0.1484972856730873,551,0.028188482224232515
ID,DVR,INCOME,"$50,000-$75,000",3062,24491,0.00020411495754413256,0.5369319341799028,172,0.0649498392939099,0.148720524639766,551,0.020743618438280678
ID,DVR,INCOME,"$75,000-$100,000",2886,23083,0.00021656271656267378,0.520859506996491,172,0.06109882378174386,0.2267692876300607,551,0.026650208344804117
ID,DVR,INCOME,"Less than $30,000",3463,27704,0.0,0.5006136298007507,172,0.06447123749619493,0.27995810189134734,551,0.0471234282656376
ID,DVR,MARITAL,Divorced,1482,11854,0.0001686909581646301,0.5323097688543952,169,0.0646270261732338,0.10458341036255885,542,0.03642796138040905
ID,DVR,MARITAL,Married,10147,81164,0.00014782694392434514,0.5269947267261348,174,0.05803864807223785,0.3285759714685976,555,0.017021607316729387
ID,DVR,MARITAL,Never been married,2364,18911,5.287648054141947e-05,0.5140923272169636,169,0.06527975146043334,0.2619925147256046,542,0.04392734788819273
ID,DVR,MARITAL,Separated,209,1671,0.0005980861244019309,0.5080789946140036,67,0.09856709703809245,0.26880858163776683,215,0.06261999853435045
ID,DVR,MARITAL,Widowed,867,6935,0.00014417531718569077,0.5283345349675559,148,0.07194839705643491,0.2181831801772778,469,0.06596459875554131
ID,DVR,POLIDEOLOGY,Conservative,3968,31741,9.450604838712184e-05,0.5290948615355534,174,0.07079122570346118,0.4899314625003423,555,0.04910139309243489
ID,DVR,POLIDEOLOGY,Liberal,3403,27219,0.00018366147516901687,0.5214739703883317,171,0.07152977957735035,0.5774569845063208,546,0.05655900988907374
ID,DVR,POLIDEOLOGY,Moderate,5990,47914,0.00012520868113519157,0.524147430813541,174,0.07104758935903409,0.17248949616774112,555,0.01660317159322335
ID,DVR,POLIDEOLOGY,Very conservative,1710,13677,0.00021929824561406353,0.5090297579878629,171,0.0757246649096711,0.5167387228997412,549,0.08281210397822202
ID,DVR,POLIDEOLOGY,Very liberal,1784,14268,0.0002802690582959233,0.5190636389122512,159,0.07630945438150072,0.5176335184053698,511,0.07981147914184591
ID,DVR,POLPARTY,Democrat,5953,47616,0.000167982529816868,0.5298009072580645,174,0.06826415499230339,0.5414169552094145,555,0.060108282408031566
ID,DVR,POLPARTY,Independent,5230,41830,0.00023900573613766518,0.5112837676308869,174,0.061473740788115086,0.11856801657330837,555,0.020557945649491205
ID,DVR,POLPARTY,Other,944,7552,0.0,0.5017213983050848,169,0.08515098498673386,-0.0238947849471016,540,0.044382761970100354
ID,DVR,POLPARTY,Republican,4816,38525,7.786544850496568e-05,0.5301492537313433,174,0.06676917323910897,0.5353933375557842,555,0.055876630555387254
ID,DVR,RACE,Asian,173,1384,0.0,0.6466763005780347,87,0.09188995638121848,0.40286761747920075,285,0.09502768826649327
ID,DVR,RACE,Black,1040,8319,0.00012019230769233502,0.47794206034379133,168,0.07951594352846032,0.2519949991711394,540,0.06973137029915098
ID,DVR,RACE,Hispanic,527,4216,0.0,0.5196869070208728,138,0.09268010570035337,0.17459331642227882,447,0.06818145043028304
ID,DVR,RACE,White,14393,115124,0.00017369554644619534,0.5259285639831833,174,0.05670561131472557,0.20946157662003492,555,0.011576320251357805
ID,DVR,RELIG,Agnostic,1274,10191,9.811616954469304e-05,0.5355706015111372,167,0.07075145190139369,0.39076521804348363,534,0.06566473736344594
ID,DVR,RELIG,Atheist,773,6184,0.0,0.5234476067270375,165,0.08278607736504874,0.44172937299908926,527,0.09233007761575024
ID,DVR,RELIG,Jewish,434,3470,0.0005760368663594306,0.514121037463977,136,0.08020195761940047,0.24902699167092648,442,0.0794370859129276
ID,DVR,RELIG,Mormon,62,496,0.0,0.5443548387096774,44,0.10040776163124754,0.32434454379663086,147,0.07784944003230719
ID,DVR,RELIG,Nothing in particular,2335,18674,0.0003211991434689532,0.49925029452715003,170,0.07192515293674519,0.18830670922460255,544,0.02746083268580593
ID,DVR,RELIG,Other,180,1440,0.0,0.5013888888888889,72,0.0921175853394953,0.17580628073090526,234,0.05052793789771599
ID,DVR,RELIG,Protestant,7142,57130,0.00010501260151218883,0.5276737265884824,174,0.06043528203282939,0.4164962543202702,555,0.02941042247550607
ID,DVR,RELIG,Roman Catholic,3716,29724,0.00013455328310008063,0.5268806351769614,172,0.061266627791914975,0.18544718224244308,551,0.026670065291674618
ID,DVR,RELIGATTEND,A few times a year,2606,20844,0.00019186492709133418,0.5281615812703896,172,0.06339203391866555,0.08698777123358992,551,0.024215260071737205
ID,DVR,RELIGATTEND,More than once a week,2007,16055,6.228201295466196e-05,0.5094985985674245,170,0.06814650386063337,0.24432811972856297,544,0.042323096050508255
ID,DVR,RELIGATTEND,Never,3367,26929,0.00025987525987525295,0.5122730142225853,174,0.06402088972134591,0.3720092364788922,555,0.038768042799394394
ID,DVR,RELIGATTEND,Once a week,3626,29003,0.00017236624379479704,0.5293935110161018,172,0.06269635862202594,0.28524920071738,551,0.028793059071443312
ID,DVR,RELIGATTEND,Once or twice a month,1444,11552,0.0,0.5420706371191135,171,0.06784370528300113,0.15428190089439406,549,0.030435403347985158
ID,DVR,RELIGATTEND,Seldom,3957,31652,0.000126358352287137,0.5207253886010362,172,0.06554340564476044,0.21680861558943007,551,0.02027955610502826
ID,DVR,SEX,Female,8603,68813,0.000159827966988213,0.5352041038757211,174,0.05985487273537901,0.35272277716947276,555,0.042805318577235095
ID,DVR,SEX,Male,8470,67750,0.0001475796930342499,0.5100221402214022,174,0.05790779348953699,0.2827447138164032,555,0.04121607477662334
OOD,Zero-shot,AGE,18-29,953,7621,0.00039349422875134543,0.5290644272405196,64,0.10930253248160922,0.2872305492629892,179,0.0628153778739971
OOD,Zero-shot,AGE,30-49,1946,15565,0.0001927029804728031,0.5326694506906521,65,0.11029750115629308,0.20468225677739288,181,0.030139928892359065
OOD,Zero-shot,AGE,50-64,2088,16702,0.00011973180076629841,0.5152077595497545,65,0.11332684934796887,0.2527008680170974,181,0.03352012909907502
OOD,Zero-shot,AGE,65+,1598,12777,0.0005475594493116187,0.4805509900602645,65,0.12409445238186066,0.09095373981759235,181,0.043427403823006513
OOD,Zero-shot,CITIZEN,No,242,1935,0.0005165289256198191,0.5291989664082687,57,0.1115653842746519,-0.07164304639007045,159,0.09110906139937018
OOD,Zero-shot,CITIZEN,Yes,6314,50498,0.00027716186252768615,0.5131292328409046,65,0.1109938379428777,-0.04142537939986021,181,0.003889439838522938
OOD,Zero-shot,CREGION,Midwest,1428,11420,0.0003501400560224077,0.4997373029772329,65,0.11105483262743406,0.11037516398342292,181,0.022254304287367535
OOD,Zero-shot,CREGION,Northeast,1127,9014,0.0002218278615794267,0.5135345018859552,65,0.12067077102468991,0.14895260660495366,181,0.025326336474976716
OOD,Zero-shot,CREGION,South,2515,20114,0.00029821073558644606,0.5209804116535747,65,0.11260734373997884,0.06688802502810821,181,0.02019787755319078
OOD,Zero-shot,CREGION,West,1528,12221,0.00024541884816753345,0.5185336715489731,65,0.11185601927955188,0.10038327969097065,181,0.026274591743791084
OOD,Zero-shot,EDUCATION,Associate's degree,636,5086,0.00039308176100627534,0.5108139992135273,64,0.11834821500880824,-0.13669951550098997,179,0.03088946276333758
OOD,Zero-shot,EDUCATION,College graduate/some postgrad,1592,12733,0.0002355527638191468,0.5214010837980052,64,0.11621668480875076,0.2303694323762289,179,0.04167870735021293
OOD,Zero-shot,EDUCATION,High school graduate,1389,11108,0.0003599712023037993,0.5016204537270436,65,0.11172328202198172,0.29355117703025635,181,0.052031273957335825
OOD,Zero-shot,EDUCATION,Less than high school,414,3309,0.0009057971014492239,0.49773345421577514,64,0.11326992186129528,0.12226806766642866,179,0.08012825272673682
OOD,Zero-shot,EDUCATION,Postgraduate,1276,10208,0.0,0.5185148902821317,64,0.13813947985337566,0.15515119270618036,179,0.0578660418273061
OOD,Zero-shot,EDUCATION,"Some college, no degree",1241,9925,0.0003021756647864082,0.5161712846347607,65,0.11279110869709627,0.01831659832941063,181,0.02848037945043738
OOD,Zero-shot,INCOME,"$100,000 or more",1399,11192,0.0,0.5192994996426019,64,0.12383373254737978,0.21064756346423344,179,0.061685822059374666
OOD,Zero-shot,INCOME,"$30,000-$50,000",1320,10556,0.00037878787878786735,0.5059681697612732,65,0.11286387143061039,-0.10664401559251419,181,0.03236997439825939
OOD,Zero-shot,INCOME,"$50,000-$75,000",1107,8856,0.0,0.5140018066847335,64,0.11877032222463543,-0.02061681122090221,179,0.023580520039684184
OOD,Zero-shot,INCOME,"$75,000-$100,000",747,5975,0.00016733601070950677,0.5097907949790795,64,0.12993440550583812,0.1134120347124978,179,0.03326728775503562
OOD,Zero-shot,INCOME,"Less than $30,000",1760,14074,0.00042613636363630913,0.5176921983799915,65,0.10461176889009738,0.2283773192631275,181,0.0438164070658806
OOD,Zero-shot,MARITAL,Divorced,787,6295,0.00015883100381197668,0.5266084193804607,65,0.10777829616738456,0.26745644590622064,181,0.0345533411845771
OOD,Zero-shot,MARITAL,Married,3235,25877,0.00011591962905721509,0.5074776828844147,65,0.11549392238243658,0.2478750515829375,181,0.020049042141657855
OOD,Zero-shot,MARITAL,Never been married,1270,10158,0.00019685039370076485,0.5319944871037606,65,0.10847495633432333,0.27767911046522115,181,0.04146571036157211
OOD,Zero-shot,MARITAL,Separated,190,1518,0.001315789473684159,0.5059288537549407,56,0.14726365753158252,0.030682841890933933,155,0.08020177969425575
OOD,Zero-shot,MARITAL,Widowed,464,3707,0.0013469827586206629,0.5017534394388994,64,0.12460097520901471,0.2619680662082946,179,0.05571489440557207
OOD,Zero-shot,POLIDEOLOGY,Conservative,1512,12092,0.0003306878306877925,0.48817399933840555,65,0.11846381380869042,0.4511916048211264,181,0.05322500009192796
OOD,Zero-shot,POLIDEOLOGY,Liberal,1304,10432,0.0,0.5209930981595092,65,0.1432525944600561,0.18128916083736557,181,0.05330690045578369
OOD,Zero-shot,POLIDEOLOGY,Moderate,2414,19302,0.0005178127589063886,0.5279245674023417,65,0.11794893655807824,0.0098896075061181,181,0.01648983010738039
OOD,Zero-shot,POLIDEOLOGY,Very conservative,524,4192,0.0,0.4627862595419847,62,0.1324690758804653,0.4015552295341136,174,0.10143589952503715
OOD,Zero-shot,POLIDEOLOGY,Very liberal,697,5576,0.0,0.5428622668579627,63,0.15164418272964836,0.32697358275936356,176,0.08507560997907927
OOD,Zero-shot,POLPARTY,Democrat,2535,20269,0.0005424063116370448,0.5283931126350585,65,0.11875617140624437,0.3499842330004523,181,0.03596080723953716
OOD,Zero-shot,POLPARTY,Independent,1830,14637,0.0002049180327868827,0.5283186445309831,65,0.11233600270442645,0.1784586313211621,181,0.022998959942051814
OOD,Zero-shot,POLPARTY,Other,672,5375,0.00018601190476186247,0.5025116279069768,64,0.1144978400943211,-0.15189084479824058,179,0.05298338735813147
OOD,Zero-shot,POLPARTY,Republican,1517,12136,0.0,0.47907053394858273,65,0.1217267712482071,0.45839183803052386,181,0.06283198850038688
OOD,Zero-shot,RACE,Asian,164,1312,0.0,0.5617378048780488,57,0.12973955813199867,-0.03033331240865513,163,0.07118462344149247
OOD,Zero-shot,RACE,Black,1127,9009,0.0007763975155279379,0.5103785103785103,65,0.12680375294092,0.2576439257520018,181,0.06768779704294352
OOD,Zero-shot,RACE,Hispanic,500,3998,0.0004999999999999449,0.5492746373186593,63,0.11227664452212123,-0.15273108972508928,176,0.050526142619610324
OOD,Zero-shot,RACE,White,4446,35562,0.0001686909581646301,0.5101794049828469,65,0.11269124850300694,-0.011488606223492145,181,0.021261573736442354
OOD,Zero-shot,RELIG,Agnostic,412,3295,0.00030339805825241317,0.5614567526555387,63,0.12474885415147903,0.5103050708318412,176,0.10582256485331103
OOD,Zero-shot,RELIG,Atheist,358,2864,0.0,0.5391061452513967,63,0.13558708569519143,0.38377544705256006,176,0.13689711625397094
OOD,Zero-shot,RELIG,Jewish,152,1216,0.0,0.4917763157894737,50,0.16278668419978284,0.12229849806138643,144,0.07179313506356955
OOD,Zero-shot,RELIG,Nothing in particular,1005,8038,0.00024875621890552146,0.5080865887036576,65,0.11182937687824897,0.4822164906322472,181,0.04434573484648666
OOD,Zero-shot,RELIG,Other,162,1296,0.0,0.5254629629629629,56,0.13921343302484757,-0.13129383896085908,160,0.07893588517146886
OOD,Zero-shot,RELIG,Protestant,2890,23113,0.0003027681660899839,0.5091506944143989,65,0.11893560647162409,0.5478244374743885,181,0.050746397923678105
OOD,Zero-shot,RELIG,Roman Catholic,1181,9445,0.00031752751905167464,0.5054526204340921,65,0.1153449355852608,0.36975413708968835,181,0.02589073048685935
OOD,Zero-shot,RELIGATTEND,A few times a year,1058,8463,0.00011814744801508237,0.5131749970459648,65,0.10977705683143466,0.07344778518293502,181,0.026939251443033902
OOD,Zero-shot,RELIGATTEND,More than once a week,663,5301,0.0005656108597285048,0.4742501414827391,63,0.14831715491385486,0.3537453158522549,177,0.09390843843409208
OOD,Zero-shot,RELIGATTEND,Never,1427,11414,0.0001751927119831853,0.5184860697389171,65,0.10675108326809932,0.5909570358762132,181,0.06447669575184867
OOD,Zero-shot,RELIGATTEND,Once a week,1196,9566,0.0002090301003344619,0.49989546309847377,65,0.1284948925424187,0.5501138680469257,181,0.06007589706490303
OOD,Zero-shot,RELIGATTEND,Once or twice a month,628,5020,0.0007961783439490722,0.5306772908366534,64,0.11322613893586572,0.4297247617845947,179,0.04092822543027367
OOD,Zero-shot,RELIGATTEND,Seldom,1524,12190,0.00016404199475061887,0.5296964725184578,65,0.10928139513484295,0.2896203506482324,181,0.02622523003263398
OOD,Zero-shot,SEX,Female,3302,26407,0.00034070260448215706,0.5059643276403983,65,0.11927078840129296,0.17675388117918786,181,0.04333380048065627
OOD,Zero-shot,SEX,Male,3296,26362,0.00022754854368933763,0.523139367271072,65,0.10497175163842525,0.1908958729468907,181,0.043063861274566344
OOD,KL-SFT,AGE,18-29,953,7610,0.001836306400839427,0.45295663600525626,64,0.02359068196635355,0.022574003544207355,179,0.0628153778739971
OOD,KL-SFT,AGE,30-49,1946,15548,0.001284686536485058,0.4730511962953435,65,0.024378642178448002,-0.010696193121871787,181,0.030139928892359065
OOD,KL-SFT,AGE,50-64,2088,16682,0.0013170498084291715,0.46055628821484235,65,0.03068663790875188,0.03602821796440176,181,0.03352012909907502
OOD,KL-SFT,AGE,65+,1598,12762,0.001720901126407992,0.4538473593480646,65,0.030153067804791954,-0.02600470084469114,181,0.043427403823006513
OOD,KL-SFT,CITIZEN,No,242,1933,0.0015495867768594573,0.4650801862390067,57,0.04697175744206891,-0.0738056292986075,159,0.09110906139937018
OOD,KL-SFT,CITIZEN,Yes,6314,50436,0.0015045929680076453,0.46157506542945514,65,0.025057743938317747,-0.03869331812582057,181,0.003889439838522938
OOD,KL-SFT,CREGION,Midwest,1428,11407,0.0014880952380952328,0.4612080301569212,65,0.02722693322338275,0.018027328896627226,181,0.022254304287367535
OOD,KL-SFT,CREGION,Northeast,1127,9005,0.0012200532386867913,0.45596890616324265,65,0.02714258854810511,-0.08763537149548072,181,0.025326336474976716
OOD,KL-SFT,CREGION,South,2515,20090,0.0014910536779324524,0.46301642608262816,65,0.026447607124638783,0.012480099409720658,181,0.02019787755319078
OOD,KL-SFT,CREGION,West,1528,12203,0.0017179319371727342,0.46537736622142095,65,0.02496698083043779,0.06124234674851179,181,0.026274591743791084
OOD,KL-SFT,EDUCATION,Associate's degree,636,5080,0.0015723270440252124,0.45767716535433073,64,0.029819618909747082,0.023353699246103334,179,0.03088946276333758
OOD,KL-SFT,EDUCATION,College graduate/some postgrad,1592,12718,0.0014133165829145478,0.47303035068406984,64,0.026525499637116232,0.11303039190471348,179,0.04167870735021293
OOD,KL-SFT,EDUCATION,High school graduate,1389,11092,0.0017998560115191076,0.44184998196898667,65,0.029936041139073232,0.3102013756074123,181,0.052031273957335825
OOD,KL-SFT,EDUCATION,Less than high school,414,3306,0.0018115942028985588,0.4534180278281912,64,0.02867897683381717,0.27860725396647246,179,0.08012825272673682
OOD,KL-SFT,EDUCATION,Postgraduate,1276,10192,0.0015673981191222097,0.47478414442700156,64,0.023902603410529428,0.34439975299837267,179,0.0578660418273061
OOD,KL-SFT,EDUCATION,"Some college, no degree",1241,9917,0.0011079774375503115,0.4567913683573661,65,0.031169024140189204,0.02357319643790202,181,0.02848037945043738
OOD,KL-SFT,INCOME,"$100,000 or more",1399,11172,0.0017869907076483171,0.4787862513426423,64,0.021906632974144594,0.22296830261557116,179,0.061685822059374666
OOD,KL-SFT,INCOME,"$30,000-$50,000",1320,10547,0.0012310606060605966,0.4488480136531715,65,0.03165985133781754,-0.08229417399926298,181,0.03236997439825939
OOD,KL-SFT,INCOME,"$50,000-$75,000",1107,8844,0.0013550135501354532,0.46449570330167345,64,0.02758048360674299,-0.025607845510968303,179,0.023580520039684184
OOD,KL-SFT,INCOME,"$75,000-$100,000",747,5971,0.0008366800535475338,0.4796516496399263,64,0.03209857239289646,0.08884609668055152,179,0.03326728775503562
OOD,KL-SFT,INCOME,"Less than $30,000",1760,14053,0.0019176136363636687,0.44979719632818616,65,0.02647711695035891,0.30647090835888846,181,0.0438164070658806
OOD,KL-SFT,MARITAL,Divorced,787,6287,0.001429479034307457,0.4623826944488627,65,0.028596375277547836,0.16271065625348255,181,0.0345533411845771
OOD,KL-SFT,MARITAL,Married,3235,25843,0.00142967542503869,0.465387145455249,65,0.02555287653173964,-0.08880017444275967,181,0.020049042141657855
OOD,KL-SFT,MARITAL,Never been married,1270,10146,0.001377952755905465,0.4699388921742559,65,0.0240110345023362,0.017513813549681043,181,0.04146571036157211
OOD,KL-SFT,MARITAL,Separated,190,1517,0.0019736842105263497,0.45484508899143045,56,0.05549126987007691,0.12697538365750433,155,0.08020177969425575
OOD,KL-SFT,MARITAL,Widowed,464,3705,0.0018857758620689502,0.43967611336032386,64,0.03907940369201481,0.11477326793614273,179,0.05571489440557207
OOD,KL-SFT,POLIDEOLOGY,Conservative,1512,12083,0.0010747354497354644,0.45634362327236616,65,0.02735993939184652,0.2671240765976677,181,0.05322500009192796
OOD,KL-SFT,POLIDEOLOGY,Liberal,1304,10417,0.0014378834355828207,0.470000959969281,65,0.028299624534326405,0.07326078919058904,181,0.05330690045578369
OOD,KL-SFT,POLIDEOLOGY,Moderate,2414,19277,0.0018123446561723044,0.4631426051771541,65,0.027443981638109353,0.11202761764610743,181,0.01648983010738039
OOD,KL-SFT,POLIDEOLOGY,Very conservative,524,4185,0.0016698473282442672,0.4222222222222222,62,0.04581898921502854,0.04895353522792472,174,0.10143589952503715
OOD,KL-SFT,POLIDEOLOGY,Very liberal,697,5567,0.0016140602582496166,0.4858990479611999,63,0.02721854764018908,0.13544937957329237,176,0.08507560997907927
OOD,KL-SFT,POLPARTY,Democrat,2535,20248,0.0015779092702169484,0.46355195574871594,65,0.026151446673084777,0.10429938402755111,181,0.03596080723953716
OOD,KL-SFT,POLPARTY,Independent,1830,14615,0.0017076502732240595,0.4721861101607937,65,0.02605167153955011,0.07411555430352718,181,0.022998959942051814
OOD,KL-SFT,POLPARTY,Other,672,5366,0.0018601190476190688,0.4502422661200149,64,0.02609010943821454,-0.04428559758843518,179,0.05298338735813147
OOD,KL-SFT,POLPARTY,Republican,1517,12124,0.0009887936717205559,0.4515011547344111,65,0.03315107128099281,0.18758261624261793,181,0.06283198850038688
OOD,KL-SFT,RACE,Asian,164,1311,0.0007621951219511924,0.4576659038901602,57,0.04752595900938791,0.038129327098776214,163,0.07118462344149247
OOD,KL-SFT,RACE,Black,1127,9003,0.001441881100266218,0.46273464400755304,65,0.03562014418087377,0.07975564201856698,181,0.06768779704294352
OOD,KL-SFT,RACE,Hispanic,500,3996,0.0010000000000000009,0.45595595595595595,63,0.02613549174204276,-0.058779825961699214,176,0.050526142619610324
OOD,KL-SFT,RACE,White,4446,35511,0.0016025641025640969,0.4627016980653882,65,0.02469481283809423,0.08651333405239399,181,0.021261573736442354
OOD,KL-SFT,RELIG,Agnostic,412,3291,0.0015169902912621769,0.48587055606198726,63,0.027605142419497623,0.0994412149196435,176,0.10582256485331103
OOD,KL-SFT,RELIG,Atheist,358,2859,0.0017458100558659373,0.472193074501574,63,0.035364750900240174,0.13317105921128816,176,0.13689711625397094
OOD,KL-SFT,RELIG,Jewish,152,1215,0.000822368421052655,0.4469135802469136,50,0.03878205477930585,0.20401571125202214,144,0.07179313506356955
OOD,KL-SFT,RELIG,Nothing in particular,1005,8020,0.0024875621890547706,0.4697007481296758,65,0.025261426873843838,0.06408041113913582,181,0.04434573484648666
OOD,KL-SFT,RELIG,Other,162,1296,0.0,0.4359567901234568,56,0.055607453153965904,0.05478709388014554,160,0.07893588517146886
OOD,KL-SFT,RELIG,Protestant,2890,23095,0.0010813148788927363,0.45654903658800605,65,0.031858925390340735,0.281252283287241,181,0.050746397923678105
OOD,KL-SFT,RELIG,Roman Catholic,1181,9432,0.0016934801016088574,0.457167090754877,65,0.025671308185237173,0.058000374802925164,181,0.02589073048685935
OOD,KL-SFT,RELIGATTEND,A few times a year,1058,8448,0.001890359168241984,0.46058238636363635,65,0.027654688243126568,-0.05954670795322911,181,0.026939251443033902
OOD,KL-SFT,RELIGATTEND,More than once a week,663,5297,0.0013197586726998445,0.4264678119690391,63,0.043978398019920484,0.05033206001626136,177,0.09390843843409208
OOD,KL-SFT,RELIGATTEND,Never,1427,11391,0.002189908899789761,0.47932578351329996,65,0.022581357243308477,0.20201822602972824,181,0.06447669575184867
OOD,KL-SFT,RELIGATTEND,Once a week,1196,9555,0.0013586956521739468,0.45620094191522764,65,0.03301610760846841,0.1657451364574315,181,0.06007589706490303
OOD,KL-SFT,RELIGATTEND,Once or twice a month,628,5017,0.0013933121019108485,0.45325891967311144,64,0.029995763640751075,0.016579007070787057,179,0.04092822543027367
OOD,KL-SFT,RELIGATTEND,Seldom,1524,12181,0.0009022309711286258,0.4694195878827682,65,0.027358287104771315,-0.26353024228698985,181,0.02622523003263398
OOD,KL-SFT,SEX,Female,3302,26382,0.0012870987280435564,0.4544765370328254,65,0.03371435388921843,0.09818680019218029,181,0.04333380048065627
OOD,KL-SFT,SEX,Male,3296,26323,0.0017066140776699212,0.4694753637503324,65,0.02109798052650312,0.10213166318531418,181,0.043063861274566344
OOD,RLVR,AGE,18-29,953,7624,0.0,0.529118572927597,64,0.09442986905128942,0.37750399885851105,179,0.0628153778739971
OOD,RLVR,AGE,30-49,1946,15567,6.423432682423069e-05,0.5389606218282263,65,0.09897582759455366,0.23674096730729866,181,0.030139928892359065
OOD,RLVR,AGE,50-64,2088,16702,0.00011973180076629841,0.5324512034486888,65,0.09937641158657531,0.40632481857939495,181,0.03352012909907502
OOD,RLVR,AGE,65+,1598,12782,0.0001564455569461609,0.5206540447504303,65,0.09080499443795287,0.1839415664817746,181,0.043427403823006513
OOD,RLVR,CITIZEN,No,242,1936,0.0,0.5191115702479339,57,0.10593055924805449,-0.082097528460221,159,0.09110906139937018
OOD,RLVR,CITIZEN,Yes,6314,50508,7.918910357940234e-05,0.5316187534647977,65,0.0929833251432784,-0.06960330665343376,181,0.003889439838522938
OOD,RLVR,CREGION,Midwest,1428,11422,0.00017507002801120386,0.5220626860444756,65,0.09363903629015642,0.17236917742432506,181,0.022254304287367535
OOD,RLVR,CREGION,Northeast,1127,9016,0.0,0.5328305235137534,65,0.09559625898851545,0.1996308435587224,181,0.025326336474976716
OOD,RLVR,CREGION,South,2515,20118,9.940357852877835e-05,0.5279848891539914,65,0.09792904736656259,0.14167925387951216,181,0.02019787755319078
OOD,RLVR,CREGION,West,1528,12223,8.180628272247414e-05,0.5450380430336251,65,0.09426917111361235,0.038847194283315505,181,0.026274591743791084
OOD,RLVR,EDUCATION,Associate's degree,636,5087,0.00019654088050313767,0.5124827992923138,64,0.10749400148890276,-0.020458934972604714,179,0.03088946276333758
OOD,RLVR,EDUCATION,College graduate/some postgrad,1592,12734,0.0001570351758793942,0.5460185330610963,64,0.09762386689430172,0.2207400685995092,179,0.04167870735021293
OOD,RLVR,EDUCATION,High school graduate,1389,11111,8.999280057597758e-05,0.5119251192511926,65,0.09707849848781296,0.34881662371851213,181,0.052031273957335825
OOD,RLVR,EDUCATION,Less than high school,414,3312,0.0,0.4930555555555556,64,0.10336005482692652,0.2880066910625514,179,0.08012825272673682
OOD,RLVR,EDUCATION,Postgraduate,1276,10208,0.0,0.5467280564263323,64,0.10025152797018753,0.18813113531114362,179,0.0578660418273061
OOD,RLVR,EDUCATION,"Some college, no degree",1241,9927,0.0001007252215954324,0.5351062758134381,65,0.10648237430751792,-0.07902370224992729,181,0.02848037945043738
OOD,RLVR,INCOME,"$100,000 or more",1399,11192,0.0,0.5434238741958541,64,0.09349232387467726,0.24124334486404606,179,0.061685822059374666
OOD,RLVR,INCOME,"$30,000-$50,000",1320,10559,9.469696969699459e-05,0.5156738327493133,65,0.10528976870468926,0.20075475845876845,181,0.03236997439825939
OOD,RLVR,INCOME,"$50,000-$75,000",1107,8855,0.00011291779584465811,0.5426312817617166,64,0.09783680601421908,-0.016386652625775447,179,0.023580520039684184
OOD,RLVR,INCOME,"$75,000-$100,000",747,5974,0.00033467202141901353,0.5622698359558085,64,0.09845354019218555,0.2632735350708593,179,0.03326728775503562
OOD,RLVR,INCOME,"Less than $30,000",1760,14079,7.10227272727737e-05,0.514525179345124,65,0.0972393054738097,0.18564560254612933,181,0.0438164070658806
OOD,RLVR,MARITAL,Divorced,787,6293,0.000476493011435819,0.5388526934689337,65,0.1004296717737011,0.13664382105501977,181,0.0345533411845771
OOD,RLVR,MARITAL,Married,3235,25878,7.727975270477305e-05,0.5307210758172966,65,0.09592375207197071,0.24854835496172062,181,0.020049042141657855
OOD,RLVR,MARITAL,Never been married,1270,10160,0.0,0.5381889763779527,65,0.09335055488201699,0.38523436823356044,181,0.04146571036157211
OOD,RLVR,MARITAL,Separated,190,1520,0.0,0.5375,56,0.13667080584555166,-0.28301607317612476,155,0.08020177969425575
OOD,RLVR,MARITAL,Widowed,464,3712,0.0,0.5207435344827587,64,0.09460484845547189,0.3777384412249085,179,0.05571489440557207
OOD,RLVR,POLIDEOLOGY,Conservative,1512,12096,0.0,0.5124834656084656,65,0.09449858445400118,0.4905060545186659,181,0.05322500009192796
OOD,RLVR,POLIDEOLOGY,Liberal,1304,10431,9.585889570551398e-05,0.5611159045153868,65,0.1043681551439668,0.35175711514927693,181,0.05330690045578369
OOD,RLVR,POLIDEOLOGY,Moderate,2414,19310,0.0001035625517812333,0.5309166235111341,65,0.11227885205018767,-0.13350279083839595,181,0.01648983010738039
OOD,RLVR,POLIDEOLOGY,Very conservative,524,4192,0.0,0.4568225190839695,62,0.10678704355999688,0.48744705652754367,174,0.10143589952503715
OOD,RLVR,POLIDEOLOGY,Very liberal,697,5576,0.0,0.5753228120516499,63,0.0962457231272496,0.5577860138041562,176,0.08507560997907927
OOD,RLVR,POLPARTY,Democrat,2535,20279,4.9309664694296984e-05,0.5402633265940135,65,0.09839917347958657,0.42892411083316756,181,0.03596080723953716
OOD,RLVR,POLPARTY,Independent,1830,14637,0.0002049180327868827,0.5459452073512332,65,0.09710336266584187,0.13791053440076126,181,0.022998959942051814
OOD,RLVR,POLPARTY,Other,672,5375,0.00018601190476186247,0.5177674418604651,64,0.10533365305945502,-0.002579278487131119,179,0.05298338735813147
OOD,RLVR,POLPARTY,Republican,1517,12136,0.0,0.5061799604482531,65,0.0991557204954738,0.5699843909662102,181,0.06283198850038688
OOD,RLVR,RACE,Asian,164,1311,0.0007621951219511924,0.5736079328756675,57,0.1143323750618198,0.034251509094487965,163,0.07118462344149247
OOD,RLVR,RACE,Black,1127,9015,0.00011091393078965783,0.5104825291181364,65,0.11544260534039213,0.3143625664166512,181,0.06768779704294352
OOD,RLVR,RACE,Hispanic,500,4000,0.0,0.524,63,0.10089560735435751,-0.036263001233986965,176,0.050526142619610324
OOD,RLVR,RACE,White,4446,35565,8.434547908231504e-05,0.5383382539013075,65,0.09027292540156509,0.07188731223760447,181,0.021261573736442354
OOD,RLVR,RELIG,Agnostic,412,3296,0.0,0.5855582524271845,63,0.09813235365410569,0.5136825903818284,176,0.10582256485331103
OOD,RLVR,RELIG,Atheist,358,2864,0.0,0.5726256983240223,63,0.09088139983587755,0.5435010887400377,176,0.13689711625397094
OOD,RLVR,RELIG,Jewish,152,1216,0.0,0.5074013157894737,50,0.11277390494536275,0.13471778319371314,144,0.07179313506356955
OOD,RLVR,RELIG,Nothing in particular,1005,8038,0.00024875621890552146,0.5320975367006718,65,0.10476388147828775,0.5381536942714112,181,0.04434573484648666
OOD,RLVR,RELIG,Other,162,1296,0.0,0.5231481481481481,56,0.14175150546528043,0.075627662050345,160,0.07893588517146886
OOD,RLVR,RELIG,Protestant,2890,23119,4.325259515569613e-05,0.5220381504390328,65,0.10054194754776846,0.6562886414784408,181,0.050746397923678105
OOD,RLVR,RELIG,Roman Catholic,1181,9447,0.00010584250635059522,0.5302212342542606,65,0.09101916614245445,0.3593873967118275,181,0.02589073048685935
OOD,RLVR,RELIGATTEND,A few times a year,1058,8464,0.0,0.5289461247637051,65,0.09631029092302645,0.17567162506873257,181,0.026939251443033902
OOD,RLVR,RELIGATTEND,More than once a week,663,5303,0.00018853695324283493,0.48444276824439,63,0.12041741975295339,0.4100781377779744,177,0.09390843843409208
OOD,RLVR,RELIGATTEND,Never,1427,11414,0.0001751927119831853,0.5453828631505169,65,0.08711218279283811,0.6293390278369643,181,0.06447669575184867
OOD,RLVR,RELIGATTEND,Once a week,1196,9568,0.0,0.5174540133779264,65,0.10614381427060009,0.6076390783280888,181,0.06007589706490303
OOD,RLVR,RELIGATTEND,Once or twice a month,628,5024,0.0,0.539609872611465,64,0.1068980920206333,0.42660280072784085,179,0.04092822543027367
OOD,RLVR,RELIGATTEND,Seldom,1524,12190,0.00016404199475061887,0.5479901558654635,65,0.09441807521673912,0.35478723781313126,181,0.02622523003263398
OOD,RLVR,SEX,Female,3302,26414,7.57116898849608e-05,0.518210040130234,65,0.1046414273342156,0.2491289415688019,181,0.04333380048065627
OOD,RLVR,SEX,Male,3296,26365,0.00011377427184466882,0.5447752702446426,65,0.08521845776843216,0.24447213342960392,181,0.043063861274566344
OOD,DVR,AGE,18-29,953,7623,0.00013116474291707814,0.5360094451003542,64,0.08283331419070815,0.3230627421016673,179,0.0628153778739971
OOD,DVR,AGE,30-49,1946,15568,0.0,0.539825282631038,65,0.08319979289007218,0.1977171693938597,181,0.030139928892359065
OOD,DVR,AGE,50-64,2088,16702,0.00011973180076629841,0.5321518381032212,65,0.09005249909145732,0.32691107222761734,181,0.03352012909907502
OOD,DVR,AGE,65+,1598,12782,0.0001564455569461609,0.5143170082929119,65,0.07849647525969981,0.07740696800580817,181,0.043427403823006513
OOD,DVR,CITIZEN,No,242,1935,0.0005165289256198191,0.5343669250645995,57,0.10321693770056746,-0.037113374663991804,159,0.09110906139937018
OOD,DVR,CITIZEN,Yes,6314,50508,7.918910357940234e-05,0.5305496159024313,65,0.08076993266715192,-0.0056806690201131405,181,0.003889439838522938
OOD,DVR,CREGION,Midwest,1428,11424,0.0,0.5218837535014006,65,0.08102141359349041,0.11937322649245799,181,0.022254304287367535
OOD,DVR,CREGION,Northeast,1127,9016,0.0,0.5346051464063887,65,0.08353621557696153,0.21597925781602992,181,0.025326336474976716
OOD,DVR,CREGION,South,2515,20117,0.00014910536779322303,0.5315901973455287,65,0.08385990995974334,0.20988815456512994,181,0.02019787755319078
OOD,DVR,CREGION,West,1528,12222,0.0001636125654450593,0.5365733922434953,65,0.08444654288237685,0.14745067983720966,181,0.026274591743791084
OOD,DVR,EDUCATION,Associate's degree,636,5088,0.0,0.5267295597484277,64,0.09324286582074232,0.03256287111405912,179,0.03088946276333758
OOD,DVR,EDUCATION,College graduate/some postgrad,1592,12733,0.0002355527638191468,0.5473965287049399,64,0.08175890969385237,0.3591031032826283,179,0.04167870735021293
OOD,DVR,EDUCATION,High school graduate,1389,11111,8.999280057597758e-05,0.5095850958509585,65,0.08695047869453194,0.41378268606132845,181,0.052031273957335825
OOD,DVR,EDUCATION,Less than high school,414,3312,0.0,0.5078502415458938,64,0.10035607756026238,0.29768151233072915,179,0.08012825272673682
OOD,DVR,EDUCATION,Postgraduate,1276,10207,9.796238244519362e-05,0.539335749975507,64,0.0849271568855063,0.2655880297239551,179,0.0578660418273061
OOD,DVR,EDUCATION,"Some college, no degree",1241,9928,0.0,0.5290088638195004,65,0.08629504339710051,0.0477381755808662,181,0.02848037945043738
OOD,DVR,INCOME,"$100,000 or more",1399,11192,0.0,0.5476233023588277,64,0.07873784391373043,0.32985214711179095,179,0.061685822059374666
OOD,DVR,INCOME,"$30,000-$50,000",1320,10560,0.0,0.5160984848484849,65,0.09013368710251654,0.0564986565940675,181,0.03236997439825939
OOD,DVR,INCOME,"$50,000-$75,000",1107,8855,0.00011291779584465811,0.5340485601355166,64,0.0805889723614058,0.08462093977548167,179,0.023580520039684184
OOD,DVR,INCOME,"$75,000-$100,000",747,5975,0.00016733601070950677,0.5529707112970711,64,0.08876776564282718,0.3465134469896833,179,0.03326728775503562
OOD,DVR,INCOME,"Less than $30,000",1760,14078,0.00014204545454543638,0.5218070748685892,65,0.08720597422169726,0.37237111782922816,181,0.0438164070658806
OOD,DVR,MARITAL,Divorced,787,6294,0.00031766200762384234,0.5378137909119797,65,0.08503672110502158,0.17803894903925607,181,0.0345533411845771
OOD,DVR,MARITAL,Married,3235,25880,0.0,0.5287480680061823,65,0.08273352599638256,0.29535288464834336,181,0.020049042141657855
OOD,DVR,MARITAL,Never been married,1270,10159,9.842519685043793e-05,0.546805787971257,65,0.0825891773052261,0.3647257351331169,181,0.04146571036157211
OOD,DVR,MARITAL,Separated,190,1519,0.0006578947368420796,0.5220539828834759,56,0.1146365355926867,0.03235629438153497,155,0.08020177969425575
OOD,DVR,MARITAL,Widowed,464,3711,0.00026939655172408816,0.5168418216114254,64,0.08215546748028937,0.18081416304119247,179,0.05571489440557207
OOD,DVR,POLIDEOLOGY,Conservative,1512,12096,0.0,0.5114087301587301,65,0.08443545234963004,0.5358537529138522,181,0.05322500009192796
OOD,DVR,POLIDEOLOGY,Liberal,1304,10431,9.585889570551398e-05,0.5594861470616431,65,0.08501782105547807,0.44467879615740075,181,0.05330690045578369
OOD,DVR,POLIDEOLOGY,Moderate,2414,19308,0.00020712510356257763,0.5328361301015123,65,0.10078395630387486,-0.08428150157469787,181,0.01648983010738039
OOD,DVR,POLIDEOLOGY,Very conservative,524,4192,0.0,0.45491412213740456,62,0.09321957377363035,0.488262556619803,174,0.10143589952503715
OOD,DVR,POLIDEOLOGY,Very liberal,697,5576,0.0,0.5685078909612625,63,0.07967916051012193,0.47587093788405016,176,0.08507560997907927
OOD,DVR,POLPARTY,Democrat,2535,20277,0.00014792899408289095,0.5425851950485772,65,0.08316114349473931,0.388561678585857,181,0.03596080723953716
OOD,DVR,POLPARTY,Independent,1830,14638,0.0001366120218578848,0.5484355786309605,65,0.08751090367150749,0.1591287773565263,181,0.022998959942051814
OOD,DVR,POLPARTY,Other,672,5376,0.0,0.5145089285714286,64,0.09472295665171812,0.008751217846544918,179,0.05298338735813147
OOD,DVR,POLPARTY,Republican,1517,12136,0.0,0.4999176005273566,65,0.08480303057472574,0.5767903776531739,181,0.06283198850038688
OOD,DVR,RACE,Asian,164,1312,0.0,0.5769817073170732,57,0.10997645119301061,-0.04972777726179171,163,0.07118462344149247
OOD,DVR,RACE,Black,1127,9014,0.0002218278615794267,0.5124251164854671,65,0.0976988283996025,0.3704216803887954,181,0.06768779704294352
OOD,DVR,RACE,Hispanic,500,4000,0.0,0.5315,63,0.09217754122763865,0.039491213863048116,176,0.050526142619610324
OOD,DVR,RACE,White,4446,35565,8.434547908231504e-05,0.5368199072121468,65,0.07882138033522504,0.17305054903862505,181,0.021261573736442354
OOD,DVR,RELIG,Agnostic,412,3296,0.0,0.5828276699029126,63,0.08826683024365475,0.5461879002468503,176,0.10582256485331103
OOD,DVR,RELIG,Atheist,358,2864,0.0,0.5638966480446927,63,0.0761972126983995,0.5118532753589583,176,0.13689711625397094
OOD,DVR,RELIG,Jewish,152,1216,0.0,0.509046052631579,50,0.09644536113356514,0.1993016335614965,144,0.07179313506356955
OOD,DVR,RELIG,Nothing in particular,1005,8040,0.0,0.5253731343283582,65,0.09535114259309664,0.5564358735182018,181,0.04434573484648666
OOD,DVR,RELIG,Other,162,1296,0.0,0.5,56,0.12053178847319874,0.035692021020487734,160,0.07893588517146886
OOD,DVR,RELIG,Protestant,2890,23115,0.00021626297577859166,0.5236426562837984,65,0.08651245829930333,0.6597753694897843,181,0.050746397923678105
OOD,DVR,RELIG,Roman Catholic,1181,9448,0.0,0.5329170194750211,65,0.08377548628474156,0.3513667674644822,181,0.02589073048685935
OOD,DVR,RELIGATTEND,A few times a year,1058,8463,0.00011814744801508237,0.5290086257828194,65,0.08512017438389954,0.1487974471074707,181,0.026939251443033902
OOD,DVR,RELIGATTEND,More than once a week,663,5304,0.0,0.4820889894419306,63,0.10513652501165126,0.38623644931797596,177,0.09390843843409208
OOD,DVR,RELIGATTEND,Never,1427,11416,0.0,0.5436229852838121,65,0.07770261605475963,0.6386410069992637,181,0.06447669575184867
OOD,DVR,RELIGATTEND,Once a week,1196,9566,0.0002090301003344619,0.5225799707296676,65,0.09185662851331003,0.6010315639589334,181,0.06007589706490303
OOD,DVR,RELIGATTEND,Once or twice a month,628,5022,0.00039808917197448057,0.5242931103146157,64,0.09320507861817472,0.4176964670722034,179,0.04092822543027367
OOD,DVR,RELIGATTEND,Seldom,1524,12192,0.0,0.5503608923884514,65,0.08211723684103991,0.33375456424591005,181,0.02622523003263398
OOD,DVR,SEX,Female,3302,26414,7.57116898849608e-05,0.519270084046339,65,0.09180923788787054,0.29803402280801705,181,0.04333380048065627
OOD,DVR,SEX,Male,3296,26365,0.00011377427184466882,0.5430684619761047,65,0.07402871033422452,0.3140889667665416,181,0.043063861274566344


==> analysis_breakdown/overall_validation.csv <==
split,method,n_rows,valid_decodes,invalid_rate,Acc,JSD,DPC,DPC_coordinates,human_departure_sd
ID,Zero-shot,17073,136500,0.0006150061500614923,0.3985201465201465,0.16883613742852313,0.21789335138919055,28110,0.048053156173048575
ID,KL-SFT,17073,136339,0.0017937679376793803,0.4711784595750299,0.007606807120146322,0.08916419749630036,28110,0.048053156173048575
ID,RLVR,17073,136573,8.053651965089781e-05,0.5215745425523346,0.10108213408588175,0.2940170407733589,28110,0.048053156173048575
ID,DVR,17073,136563,0.00015375153751540083,0.5227111296617678,0.06779773282668333,0.31873194684199674,28110,0.048053156173048575
OOD,Zero-shot,6598,52769,0.00028417702334038175,0.5145445242471905,0.1198468721372587,0.23051141469982275,9597,0.055631909325248446
OOD,KL-SFT,6598,52705,0.0014966656562594993,0.4619675552604117,0.030205098537599097,0.0795912883801045,9597,0.055631909325248446
OOD,RLVR,6598,52779,9.472567444679392e-05,0.5314803236135585,0.10077208417079608,0.31003547264325876,9597,0.055631909325248446
OOD,DVR,6598,52779,9.472567444679392e-05,0.5311582258095076,0.0880648126108899,0.31961224080731865,9597,0.055631909325248446


==> analysis_breakdown/question_metrics.csv <==
split,method,qkey,question,ordinal,support_size,n_evaluated_rows,valid_decodes,invalid_rate,Acc,JSD,JSD_cells,DPC,DPC_coordinates,human_departure_sd
ID,Zero-shot,CAREGIV1_W27,"Please consider the following scenario - in the future, people could be provided with a robot caregiver that would allow them to continue living in their own home as they age. How much have you heard, read, or thought about this idea before today?",True,3,79,632,0.0,0.12025316455696203,0.37151634589297367,51,-0.1326927391276899,150,0.040048535351516854
ID,Zero-shot,CAREGIV2_W27,Based on what you know does the concept of a robot caregiver for the elderly seem,True,4,107,855,0.001168224299065379,0.38596491228070173,0.142945771628335,51,0.012690312550220467,200,0.03463369353813196
ID,Zero-shot,CAREGIV3A_W27,"How enthusiastic are you, if at all, about the possibility of a robot caregiver for society as a whole?",True,4,108,864,0.0,0.33796296296296297,0.09080308612924323,51,0.45341246049370015,200,0.04177008276281464
ID,Zero-shot,CAREGIV3B_W27,"How worried are you, if at all, about the possibility of a robot caregiver for society as a whole?",True,4,102,816,0.0,0.23284313725490197,0.15841220754264992,49,0.032132117227713024,192,0.02875608921035257
ID,Zero-shot,CAREGIV4_W27,"Would you, personally, be interested in this type of robot caregiver for yourself or a member of your family?",True,2,112,891,0.005580357142857095,0.45791245791245794,0.19078486789586235,51,0.5898951168675016,100,0.08330420736708978
ID,Zero-shot,CAREGIV6A_W27,"If robot caregivers such as these were developed, do you think the following are likely or not likely to happen as a result? Young people would feel less worried about caring for their aging relatives",True,2,82,656,0.0,0.711890243902439,0.04148676277315399,51,0.44212084382720657,100,0.04997022115101554
ID,Zero-shot,CAREGIV6B_W27,"If robot caregivers such as these were developed, do you think the following are likely or not likely to happen as a result? Society would save money on caring for older adults",True,2,99,792,0.0,0.6590909090909091,0.17471916859107728,51,0.5408424552711644,100,0.06575124066617881
ID,Zero-shot,CAREGIV6C_W27,"If robot caregivers such as these were developed, do you think the following are likely or not likely to happen as a result? Many older adults would treat their robot caregiver like a human friend",True,2,111,888,0.0,0.5923423423423423,0.11669862898383324,51,0.3857021111843111,100,0.05799609552165267
ID,Zero-shot,CAREGIV6D_W27,"If robot caregivers such as these were developed, do you think the following are likely or not likely to happen as a result? Older adults would feel more isolated than they do today",True,2,93,744,0.0,0.3911290322580645,0.07909844027477049,51,0.29674368881832014,100,0.045520484577922016
ID,Zero-shot,CAREGIV6E_W27,"If robot caregivers such as these were developed, do you think the following are likely or not likely to happen as a result? Older adults would feel more independent and self-sufficient",True,2,105,840,0.0,0.6297619047619047,0.12437189828217088,50,0.5977288000774822,98,0.06781576784284428
ID,Zero-shot,CAREGIV6F_W27,"If robot caregivers such as these were developed, do you think the following are likely or not likely to happen as a result? These robots would only be used by people who could not afford a human caregiver for their loved one",True,2,91,728,0.0,0.3942307692307692,0.21142046699468212,51,-0.10706115036845094,100,0.04362191900140299
ID,Zero-shot,CAREGIV7_W27,"Would you feel better, worse, or would it not make a difference if the robot caregiver in this scenario had a camera so that a human operator could monitor the situation at all times?",False,3,107,856,0.0,0.26635514018691586,0.12219815133326306,51,0.09016839073595866,150,0.03482765750825654
ID,Zero-shot,CAREREL_W27,"How likely is it that, at some point in your life, you will be responsible for caring for an aging parent or family member?",False,5,90,720,0.0,0.35,0.24039788802897075,55,-0.08131871739380715,270,0.04543527188823637
ID,Zero-shot,CARRYGUN_W26,"How often, if ever, do you carry a handgun or pistol outside your home, not including times when you are transporting it?",True,4,101,807,0.0012376237623762387,0.2812887236679058,0.06465198662031918,45,0.16752738329300185,176,0.04428728757533833
ID,Zero-shot,CARS10A_W27,"If driverless vehicles become widespread, which of the following do you think are likely to happen as a result? Elderly and disabled people will be able to live more independently",True,2,98,784,0.0,0.8341836734693877,0.07613797446697276,56,0.12029194201999456,110,0.05629608240376661
ID,Zero-shot,CARS10B_W27,"If driverless vehicles become widespread, which of the following do you think are likely to happen as a result? Many people who drive for a living would lose their jobs",True,2,95,760,0.0,0.4513157894736842,0.05519145916031303,56,0.23660774799481013,110,0.027575575588029456
ID,Zero-shot,CARS10C_W27,"If driverless vehicles become widespread, which of the following do you think are likely to happen as a result? Owning a car would become much less important to people",True,2,106,848,0.0,0.5224056603773585,0.06815556835851692,55,0.553712033642383,108,0.04327711647876796
ID,Zero-shot,CARS10D_W27,"If driverless vehicles become widespread, which of the following do you think are likely to happen as a result? Most people would never learn how to drive a car on their own",True,2,107,856,0.0,0.3633177570093458,0.11328995330553789,54,0.0077212026475577756,106,0.0360544840816724
ID,Zero-shot,CARS10E_W27,"If driverless vehicles become widespread, which of the following do you think are likely to happen as a result? There would be much less traffic in major cities",True,2,85,680,0.0,0.2161764705882353,0.36092977732404247,56,0.44096614972762105,110,0.06765493831341671
ID,Zero-shot,CARS1_W27,"How much have you seen or heard about the effort to develop driverless vehicles - that is, cars and trucks that can operate on their own without a human driver?",True,3,94,752,0.0,0.46941489361702127,0.127094592942561,54,0.18974518490640116,159,0.05065278845816027
ID,Zero-shot,CARS2_W27,"Has what you've seen or heard about driverless vehicles been mostly positive, mostly negative, or a mix of both?",False,3,112,896,0.0,0.3861607142857143,0.12631290728606903,54,0.5212959222833607,159,0.044329759448321585
ID,Zero-shot,CARS3A_W27,"How enthusiastic are you, if at all, about the development of driverless vehicles?",True,4,90,720,0.0,0.25833333333333336,0.1517524214994137,55,0.2934873898928591,216,0.05273620907869817
ID,Zero-shot,CARS3B_W27,"How worried are you, if at all, about the development of driverless vehicles?",True,4,99,792,0.0,0.1830808080808081,0.22074796508302486,56,-0.008881186709737893,220,0.03248868919434046
ID,Zero-shot,CARS4_W27,"How long, if ever, do you think it will take for most of the vehicles on the road to be driverless, rather than driven by humans?",True,5,97,776,0.0,0.19716494845360824,0.3250779317410927,56,-0.2435559267457853,275,0.025726507221353317
ID,Zero-shot,CARS5_W27,"Would you, personally, want to ride in a driverless vehicle if you had the opportunity?",True,2,90,720,0.0,0.49722222222222223,0.17023988294465678,55,0.7271917786991638,108,0.09555920248677148
ID,Zero-shot,CARS7A_W27,How safe would you feel sharing the road with a driverless passenger vehicle?,True,4,99,786,0.007575757575757569,0.23918575063613232,0.2884373782866978,55,0.10295312999507102,216,0.05114950995545466
ID,Zero-shot,CARS7B_W27,How safe would you feel sharing the road with a driverless freight truck?,True,4,95,747,0.017105263157894735,0.18607764390896922,0.2787579137613602,56,0.04867056495616441,220,0.0497460276060744
ID,Zero-shot,CARS8_W27,"If driverless vehicles become widespread, do you think that the number of people killed or injured in traffic accidents will increase, decrease, or stay about the same?",False,3,112,894,0.0022321428571429047,0.4429530201342282,0.15406785372510648,55,0.6948965158808632,162,0.0667840168295512
ID,Zero-shot,CARS9A_W27,"Would you strongly favor, favor, oppose, or strongly oppose the following rules and regulations for driverless vehicles? Requiring them to travel in dedicated lanes",True,4,95,760,0.0,0.39473684210526316,0.14168524538222757,55,-0.3493608669739127,216,0.039201167387977465
ID,Zero-shot,CARS9B_W27,"Would you strongly favor, favor, oppose, or strongly oppose the following rules and regulations for driverless vehicles? Restricting them from traveling near certain areas, such as schools",True,4,91,728,0.0,0.34065934065934067,0.3119300450583223,56,-0.06300356503014785,220,0.04774980523630695
ID,Zero-shot,CARS9C_W27,"Would you strongly favor, favor, oppose, or strongly oppose the following rules and regulations for driverless vehicles? Requiring them to have a person in the driver's seat who could take control in an emergency situation",True,4,99,792,0.0,0.45454545454545453,0.12741544169427219,56,-0.3846053559837971,220,0.04412765535210827
ID,Zero-shot,CRIMEVICTIM_W26,"Have you ever been a victim of a violent crime, whether a gun was used or not?",True,2,99,792,0.0,0.7815656565656566,0.013591646539655952,55,0.45864490912840167,108,0.04487430997983802
ID,Zero-shot,DEFENDGUN_W26,"Not including in military combat or as part of your job, have you ever used a gun to defend yourself, your family or possessions, either by firing it or threatening to fire it?",True,2,104,832,0.0,0.5216346153846154,0.137129182076572,54,0.38937655706416663,106,0.02681017301733399
ID,Zero-shot,DRONE1_W27,Do you personally own a flying drone?,True,2,106,848,0.0,0.5683962264150944,0.12522860241157582,52,0.368182278467006,102,0.025176863696015392
ID,Zero-shot,DRONE2_W27,Have you ever seen someone operating a drone?,True,2,99,792,0.0,0.6868686868686869,0.14421067996102438,52,nan,102,0.07692230108562398
ID,Zero-shot,DRONE4A_W27,Do you think that private citizens should or should not be allowed to pilot drones in the following areas? Near people's homes,False,3,104,832,0.0,0.33413461538461536,0.14617262735661984,52,0.21197431089823995,153,0.04074957497411817
ID,Zero-shot,DRONE4B_W27,Do you think that private citizens should or should not be allowed to pilot drones in the following areas? Near crime scenes or traffic accidents,False,3,98,784,0.0,0.22066326530612246,0.20512745492026951,52,-0.23625282390257984,153,0.036743641519458706
ID,Zero-shot,DRONE4C_W27,Do you think that private citizens should or should not be allowed to pilot drones in the following areas? On beaches,False,3,95,759,0.001315789473684159,0.3689064558629776,0.11661723483773369,52,0.09396240664261385,153,0.042392350407542204
ID,Zero-shot,DRONE4D_W27,Do you think that private citizens should or should not be allowed to pilot drones in the following areas? In public parks,False,3,98,784,0.0,0.413265306122449,0.03679683664655235,51,0.2460497528225095,150,0.04750564943443345
ID,Zero-shot,DRONE4E_W27,"Do you think that private citizens should or should not be allowed to pilot drones in the following areas? At events, like concerts or rallies",False,3,103,824,0.0,0.2924757281553398,0.12806113454295345,52,0.007227292536356886,153,0.04883786804592231
ID,Zero-shot,EVEROWN_W26,"Have you ever owned a gun at any point in your life, or have you never owned a gun?",True,2,88,704,0.0,0.3806818181818182,0.21978941834939136,54,0.5774202430052405,106,0.04435936620455501
ID,Zero-shot,EVERSHOT_W26,"Regardless of whether or not you own a gun, have you ever fired a gun?",True,2,102,815,0.001225490196078427,0.7386503067484662,0.01213704715964966,54,0.5951572708082319,106,0.07438745287281077
ID,Zero-shot,GROWUPGUN1_W26,"Thinking about when you were growing up, as far as you know, were there ever any guns in your household or not?",False,3,101,807,0.0012376237623762387,0.4052044609665427,0.11809074895651415,56,0.3505309426997802,165,0.08242774829150452
ID,Zero-shot,GROWUPGUN2A_W26,Would you say the following was a reason or was not a reason why there were guns in your household when you were growing up? For protection,True,2,95,760,0.0,0.4486842105263158,0.1380329833903752,48,0.12821617537133675,94,0.08154804040514792
ID,Zero-shot,GROWUPGUN2B_W26,Would you say the following was a reason or was not a reason why there were guns in your household when you were growing up? For hunting,True,2,90,720,0.0,0.6416666666666667,0.0780822938776356,48,0.415574324424235,94,0.0544849568028335
ID,Zero-shot,GROWUPGUN2C_W26,"Would you say the following was a reason or was not a reason why there were guns in your household when you were growing up? For sport shooting, including target shooting and trap and skeet",True,2,100,800,0.0,0.5025,0.02502557373711885,49,0.4295825461815043,96,0.057561602440145174
ID,Zero-shot,GROWUPGUN4_W26,"Thinking about the people in the community where you spent the majority of time when you were growing up, as far as you know, how many people owned guns?",True,4,98,783,0.0012755102040816757,0.3065134099616858,0.31552240969677975,54,0.1857176251279267,212,0.053505162979895805
ID,Zero-shot,GROWUPGUN6_W26,"How often, if ever, did you go shooting or to a gun range when you were growing up?",True,4,101,808,0.0,0.22277227722772278,0.1652887812003488,53,0.14645487549700278,208,0.04203855731786619
ID,Zero-shot,GROWUPGUN7_W26,"How often, if ever, did you use air guns, such as paintball, BB or pellet guns when you were growing up?",True,4,105,840,0.0,0.3011904761904762,0.06786094447985228,56,0.35562256154304583,220,0.0497214584890442
ID,Zero-shot,GROWUPVIOL_W26,How much of a problem was gun violence in the community where you spent the majority of time when you were growing up?,True,4,93,744,0.0,0.025537634408602152,0.5653424738679573,55,-0.005745445012404626,216,0.046828097849764494
ID,Zero-shot,GUN1_W26,"Does anyone else in your household own any guns (not including air guns, such as paintball, BB or pellet guns)?",True,2,93,744,0.0,0.5040322580645161,0.08935694629688753,56,0.5872580885705135,110,0.08322852193173302
ID,Zero-shot,GUNACCESS_W26,"Thinking about when you're at home, would you say there is a gun that is both loaded and easily accessible to you",True,4,96,768,0.0,0.3541666666666667,0.10930207525059867,47,0.4860014858698157,184,0.05142260087634767
ID,Zero-shot,GUNACTIVITYA_W26,"How often, if ever, do you visit websites about guns, hunting or other shooting sports",True,4,119,950,0.0021008403361344463,0.11578947368421053,0.3674972498620193,55,-0.06408754164973945,216,0.04112424302745967
ID,Zero-shot,GUNACTIVITYB_W26,"How often, if ever, do you watch TV programs about guns or watch gun-oriented videos",True,4,86,681,0.01017441860465118,0.13362701908957417,0.37328853658524025,56,-0.05100599697948894,220,0.041366111387657604
ID,Zero-shot,GUNACTIVITYC_W26,"How often, if ever, do you listen to gun-oriented podcasts or radio shows",True,4,112,896,0.0,0.04352678571428571,0.5383546592501518,55,-0.01402504197390462,216,0.033934626443693654
ID,Zero-shot,GUNACTIVITYD_W26,"How often, if ever, do you participate in online discussion forums about guns",True,4,106,848,0.0,0.08726415094339622,0.4603788289188974,56,-0.001564180902377539,220,0.01853281250921029
ID,Zero-shot,GUNACTIVITYE_W26,"How often, if ever, do you attend gun shows",True,4,102,815,0.001225490196078427,0.05030674846625767,0.43081263244179796,55,-0.12428601120113009,216,0.041241323699020775
ID,Zero-shot,GUNASSOCIATIONA_W26,Are you currently a member of a gun or shooting club or gun range,True,2,97,776,0.0,0.37628865979381443,0.17067544092029824,47,0.3714518963618598,92,0.025925061947403374
ID,Zero-shot,GUNCOMMUNITY_W26,Do you feel that people in your local community tend to look at most gun owners in a positive way or a negative way?,True,2,100,800,0.0,0.63,0.03118031934393514,56,0.6211421481270115,110,0.10014045953539867
ID,Zero-shot,GUNCONTRIBA_W26,"How much, if at all, do you think the ease with which people can legally obtain guns contributes to gun violence in the country today?",True,4,90,720,0.0,0.2902777777777778,0.18342043680881015,56,0.16169742119236985,220,0.06889948544455429
ID,Zero-shot,GUNCONTRIBB_W26,"How much, if at all, do you think the ease with which people can illegally obtain guns contributes to gun violence in the country today?",True,4,102,816,0.0,0.5355392156862745,0.08071043956343295,54,-0.05039912049612778,212,0.03266762526354427
ID,Zero-shot,GUNCONTRIBC_W26,"How much, if at all, do you think the amount of gun violence in movies and television contributes to gun violence in the country today?",True,4,92,736,0.0,0.26902173913043476,0.13033427321363972,50,-0.0012552666199035633,196,0.04627955887147731
ID,Zero-shot,GUNCONTRIBD_W26,"How much, if at all, do you think lack of economic opportunities contributes to gun violence in the country today?",True,4,100,800,0.0,0.2625,0.21560396867765264,50,0.34402008149329105,196,0.03959971764121679
ID,Zero-shot,GUNCONTRIBE_W26,"How much, if at all, do you think the amount of gun violence in video games contributes to gun violence in the country today?",True,4,101,808,0.0,0.2908415841584158,0.10598269873259158,51,0.10143867936677006,200,0.053172943501778105
ID,Zero-shot,GUNCONTRIBF_W26,"How much, if at all, do you think family instability contributes to gun violence in the country today?",True,4,104,832,0.0,0.3762019230769231,0.1741795824968628,51,0.21566825738946094,200,0.02187000493866445
ID,Zero-shot,GUNCOURSES_W26,"Have you ever taken any gun safety courses such as weapons training, hunter safety or firearm safety?",True,2,100,800,0.0,0.46375,0.11026992890187172,56,0.5507231247265448,110,0.07953342273588518
ID,Zero-shot,GUNFRIEND_W26,"As far as you know, how many of your friends, if any, own guns?",True,4,99,792,0.0,0.3055555555555556,0.17856105702762037,54,0.39245750489271497,212,0.0657202505675098
ID,Zero-shot,GUNIDENTITY_W26,"How important, if at all, is being a gun owner to your overall identity?",True,4,99,792,0.0,0.29797979797979796,0.13694142912416393,47,0.5030483153790937,184,0.05463513867981448
ID,Zero-shot,GUNKILLF1_W26,"Which comes closer to your view, even if neither is exactly right?",True,2,107,855,0.001168224299065379,0.4830409356725146,0.1896524350801619,50,0.6115712494163472,98,0.12171018423352013
ID,Zero-shot,GUNKILLF2_W26,"Thinking about people who commit suicide using a gun, which comes closer to your view, even if neither is exactly right?",True,2,102,814,0.002450980392156854,0.3316953316953317,0.25037214698232774,51,0.7141878805041556,100,0.1004307659638747
ID,Zero-shot,GUNLOADED1_W26,"In general, as far as you know, how many of the guns in your home would you say are kept loaded?",True,3,105,840,0.0,0.39404761904761904,0.05788086032948627,48,0.39902162529820884,141,0.057927330732356924
ID,Zero-shot,GUNLOADED2_W26,"In general, is the gun in your home kept loaded, or not?",True,2,31,248,0.0,0.4717741935483871,0.12032795526394706,19,0.08668658624975219,36,0.0662644551121666
ID,Zero-shot,GUNLOCKED1_W26,"In general, as far as you know, how many of the guns in your home would you say are kept in a locked place?",True,3,102,815,0.001225490196078427,0.42822085889570555,0.1424587830378092,48,0.16652615419987699,141,0.04424929595431695
ID,Zero-shot,GUNLOCKED2_W26,"In general, is the gun in your home kept in a locked place, or not?",True,2,31,248,0.0,0.4798387096774194,0.19141104676437393,19,0.5730531931686891,36,0.07333357971358394
ID,Zero-shot,GUNRESPKIDSA_W26,"Thinking about gun owners who have children in their home, how important do you think it is for them to: Keep all of their guns in a locked place",True,4,107,856,0.0,0.8282710280373832,0.04324065635283841,51,0.15554970300135246,200,0.0371145218079463
ID,Zero-shot,GUNRESPKIDSB_W26,"Thinking about gun owners who have children in their home, how important do you think it is for them to: Keep all of their guns unloaded",True,4,105,840,0.0,0.6904761904761905,0.098054904852137,51,0.027916233084698382,200,0.04600177968376688
ID,Zero-shot,GUNRESPKIDSC_W26,"Thinking about gun owners who have children in their home, how important do you think it is for them to: Take gun safety courses",True,4,101,807,0.0012376237623762387,0.748451053283767,0.07029428749534361,51,0.004371110590029937,200,0.03667695748303429
ID,Zero-shot,GUNRESPKIDSD_W26,"Thinking about gun owners who have children in their home, how important do you think it is for them to: Advise visitors that there are guns in the house",True,4,102,816,0.0,0.10049019607843138,0.42200325248098536,46,-0.001020134852618555,180,0.03888804392195282
ID,Zero-shot,GUNRESPKIDSE_W26,"Thinking about gun owners who have children in their home, how important do you think it is for them to: Advise visitors with children that there are guns in the house",True,4,100,799,0.0012499999999999734,0.4305381727158949,0.21028878632103057,47,0.2876966310408056,184,0.038607256431922185
ID,Zero-shot,GUNRESPKIDSF_W26,"Thinking about gun owners who have children in their home, how important do you think it is for them to: Store guns and ammunition separately",True,4,104,832,0.0,0.6887019230769231,0.10009957057332754,51,0.057193119380016984,200,0.042915575834702686
ID,Zero-shot,GUNRESPKIDSG_W26,"Thinking about gun owners who have children in their home, how important do you think it is for them to: Keep their shooting skills up-to-date",True,4,88,704,0.0,0.4403409090909091,0.12599626174613476,51,0.0450051315551814,200,0.03309029125610151
ID,Zero-shot,GUNRESPKIDSH_W26,"Thinking about gun owners who have children in their home, how important do you think it is for them to: Talk to their children about gun safety",True,4,118,944,0.0,0.9417372881355932,0.01852889025870772,51,0.09321607999005418,200,0.014310973485838775
ID,Zero-shot,GUNRESPNOKIDSA_W26,Thinking about gun owners who do not have children in their home how important do you think it is for them to: Keep all of their guns in a locked place,True,4,98,784,0.0,0.5752551020408163,0.1113714152996126,50,0.07347117784744675,196,0.04515611648394982
ID,Zero-shot,GUNRESPNOKIDSB_W26,Thinking about gun owners who do not have children in their home how important do you think it is for them to: Keep all of their guns unloaded,True,4,105,840,0.0,0.4976190476190476,0.17805667118907476,50,-0.08970182932535048,196,0.044822664639930114
ID,Zero-shot,GUNRESPNOKIDSC_W26,Thinking about gun owners who do not have children in their home how important do you think it is for them to: Take gun safety courses,True,4,83,664,0.0,0.6912650602409639,0.07089632731372557,50,0.09204663521764311,196,0.03588091657262951
ID,Zero-shot,GUNRESPNOKIDSD_W26,Thinking about gun owners who do not have children in their home how important do you think it is for them to: Advise visitors that there are guns in the house,True,4,91,728,0.0,0.11813186813186813,0.3711231829529485,48,-0.0074473678171332715,188,0.0399865024211832
ID,Zero-shot,GUNRESPNOKIDSE_W26,Thinking about gun owners who do not have children in their home how important do you think it is for them to: Advise visitors with children that there are guns in the house,True,4,100,800,0.0,0.50125,0.12396723760090049,48,-0.026632101218202697,188,0.0456869732876355
ID,Zero-shot,GUNRESPNOKIDSF_W26,Thinking about gun owners who do not have children in their home how important do you think it is for them to: Store guns and ammunition separately,True,4,98,784,0.0,0.46938775510204084,0.18048440168847588,50,0.06302027531123608,196,0.04451673689942038
ID,Zero-shot,GUNRESPNOKIDSG_W26,Thinking about gun owners who do not have children in their home how important do you think it is for them to: Keep their shooting skills up-to-date,True,4,106,848,0.0,0.39504716981132076,0.10710037929324137,50,-0.005977886251199574,196,0.027141473988996218
ID,Zero-shot,GUNSAFE2_W26,Would having a gun in your household make you feel,False,3,91,726,0.0027472527472527375,0.349862258953168,0.19642575543930677,52,0.468425725639862,153,0.07345480252968418
ID,Zero-shot,GUNSAFETYKIDS_W26,"For this question, please think about your child or children who are under 18. Have you ever talked with your child or children about gun safety?",False,3,100,800,0.0,0.63875,0.1425690734019362,45,0.044097177071435525,132,0.04909022438299761
ID,Zero-shot,GUNSAFE_W26,Does having a gun in your household make you feel,False,3,100,800,0.0,0.63375,0.06919814518430122,48,0.5851002574598131,141,0.0790220866759445
ID,Zero-shot,GUNSOCIETY_W26,Do you feel that society in general tends to look at most gun owners in a positive way or a negative way?,True,2,102,816,0.0,0.5257352941176471,0.02351005867962485,55,0.5065446734513881,108,0.0573933853747973
ID,Zero-shot,GUNTHREAT_W26,Has anyone ever used a gun to threaten or intimidate you or someone in your family?,True,2,96,767,0.0013020833333333703,0.49282920469361147,0.046840592802246825,55,0.3666683110165094,108,0.05059251582030537
ID,Zero-shot,GUNTYPEOWNC_W26,Do you currently or have you ever owned a shotgun?,True,3,102,816,0.0,0.3897058823529412,0.09103231281194929,48,0.3767409021230254,141,0.051274620901755115
ID,Zero-shot,GUN_W26,"Do you personally own any guns (not including air guns, such as paintball, BB or pellet guns)?",True,2,93,744,0.0,0.6505376344086021,0.04248531222339043,55,0.7257094156329967,108,0.0886236793853276
ID,Zero-shot,HIRING1_W27,"Please consider the following scenario - computer programs being used to screen and rank job applicants. How much have you heard, read, or thought about this idea before today?",True,3,92,736,0.0,0.1644021739130435,0.40931421280314817,51,0.06856450541248107,150,0.03656877516150286
ID,Zero-shot,HIRING2_W27,"Based on what you know, does the concept of using computer programs to make hiring decisions seem",True,4,102,816,0.0,0.23897058823529413,0.3085397183053356,51,0.03249566679848724,200,0.03344032691563989
ID,Zero-shot,HIRING3A_W27,"How enthusiastic are you, if at all, about the possibility of using computer programs to make hiring decisions for society as a whole?",True,4,105,840,0.0,0.16666666666666666,0.2709023205538186,51,-0.05200368119437776,200,0.031541726793384024
ID,Zero-shot,HIRING3B_W27,"How worried are you, if at all, about the possibility of using computer programs to make hiring decisions for society as a whole?",True,4,101,808,0.0,0.3118811881188119,0.16393181389674844,52,-0.05298709838560414,204,0.02934414151565888
ID,Zero-shot,HIRING4_W27,"Would you, personally, want to apply for a job that used this type of computer program to make hiring decisions?",True,2,111,888,0.0,0.36261261261261263,0.11416544796683037,52,0.32515002522697706,102,0.04417122782935192
ID,Zero-shot,HIRING6A_W27,"Do you think computer programs for hiring would do a better job, a worse job, or do about the same as humans when it comes to hiring candidates who are well-qualified",False,3,91,727,0.0013736263736263687,0.2764786795048143,0.14040400244121592,52,0.39394433832292675,153,0.04046197286841312
ID,Zero-shot,HIRING6B_W27,"Do you think computer programs for hiring would do a better job, a worse job, or do about the same as humans when it comes to hiring candidates who fit well with the company's culture",False,3,100,799,0.0012499999999999734,0.23153942428035043,0.20180737033830984,52,0.17348504755659988,153,0.04097329271751228
ID,Zero-shot,HIRING6C_W27,"Do you think computer programs for hiring would do a better job, a worse job, or do about the same as humans when it comes to choosing candidates from a diverse range of backgrounds",False,3,100,798,0.0024999999999999467,0.38471177944862156,0.10373077176087601,50,0.5805314305322399,147,0.04662463452848402
ID,Zero-shot,HIRING6D_W27,"Do you think computer programs for hiring would do a better job, a worse job, or do about the same as humans when it comes to providing opportunities for candidates with non-traditional experiences",False,3,95,759,0.001315789473684159,0.2516469038208169,0.17603255700684645,52,0.20698710102289053,153,0.035516956583535035
ID,Zero-shot,HIRING7A_W27,Would you feel better or worse about computer programs making hiring decisions if these computer programs included public data about each candidate - such as the material they post on social media - in making their evaluations,False,3,98,783,0.0012755102040816757,0.19540229885057472,0.2759359222538334,52,-0.12361942074558414,153,0.031225574499044065
ID,Zero-shot,HIRING7B_W27,"Would you feel better or worse about computer programs making hiring decisions if companies used these computer programs to conduct initial screenings of potential candidates, but then interviewed those candidates in the traditional way",False,3,97,776,0.0,0.6507731958762887,0.09890768299851944,52,0.12434540725597513,153,0.04573251195539695
ID,Zero-shot,IMPREASONGUN_W26,Which of the following is the most important reason why you own a gun?,False,5,48,384,0.0,0.5,0.21971480140213584,37,nan,180,0.03915079237084731
ID,Zero-shot,INDUSTRY_W27,"What industry or field do you currently work in? If you have multiple jobs, please choose the one that you consider to be your main or primary occupation.",False,11,97,770,0.0077319587628865705,0.08441558441558442,0.2956009684677469,52,0.3623874435872833,561,0.027319334659121057
ID,Zero-shot,MARGUN_W26,Now thinking about your spouse or partner. Does your spouse or partner own any guns?,True,2,99,792,0.0,0.7272727272727273,0.012502272764531742,40,-0.1332864714616159,78,0.03452525610072966
ID,Zero-shot,NEVEROWN_W26,Which best describes you?,True,2,102,816,0.0,0.7267156862745098,0.05292545640317519,47,0.6410473118811564,92,0.09804409025564058
ID,Zero-shot,NOCARRYGUN_W26,And would you say you never carry a handgun or pistol because you don't want to or for some other reason?,True,2,45,360,0.0,0.7666666666666667,0.09404225414318709,32,0.36373909072601235,62,0.06253969198840385
ID,Zero-shot,PREDICTA_W27,Do you think the following will or will not happen in the next 20 years? Doctors will rely on computer programs to diagnose most diseases and determine treatments,True,4,96,767,0.0013020833333333703,0.31290743155149936,0.15556292365844926,54,0.016257478520826655,212,0.025184229670430817
ID,Zero-shot,PREDICTB_W27,Do you think the following will or will not happen in the next 20 years? Most stores and retail businesses will be fully automated and involve little or no human interaction between customers and employees,True,4,84,672,0.0,0.2961309523809524,0.06903600772238176,55,-0.2247864626827618,216,0.03322522699734897
ID,Zero-shot,PREDICTC_W27,Do you think the following will or will not happen in the next 20 years? Most deliveries in cities will be made by robots or drones instead of humans,True,4,109,872,0.0,0.29128440366972475,0.1240663970428765,55,-0.1013782007212309,216,0.03131355960535455
ID,Zero-shot,PREDICTD_W27,"Do you think the following will or will not happen in the next 20 years? When people want to buy most common products, they will create them at home using a 3-D printer",True,4,82,656,0.0,0.32164634146341464,0.14415410859148048,55,-0.004067738655807187,216,0.042520712345910074
ID,Zero-shot,REASONGUNA_W26,"Please indicate whether the following is a major reason, a minor reason, or not a reason why you own a gun. For protection",True,3,105,840,0.0,0.6452380952380953,0.1120353306236649,47,0.23117288436532815,138,0.0643609084962478
ID,Zero-shot,REASONGUNB_W26,"Please indicate whether the following is a major reason, a minor reason, or not a reason why you own a gun. For hunting",True,3,106,848,0.0,0.33372641509433965,0.13399991415826384,47,0.17848170645687905,138,0.0519966109283977
ID,Zero-shot,REASONGUNC_W26,"Please indicate whether the following is a major reason, a minor reason, or not a reason why you own a gun. For sport shooting, including target shooting and trap and skeet",True,3,96,768,0.0,0.4205729166666667,0.05133538961507358,47,0.3407429487888078,138,0.05118863665255555
ID,Zero-shot,REASONGUND_W26,"Please indicate whether the following is a major reason, a minor reason, or not a reason why you own a gun. As part of a gun collection",True,3,91,728,0.0,0.2087912087912088,0.20649900977236849,47,0.16561354159663,138,0.03624714896571073
ID,Zero-shot,REASONGUNE_W26,"Please indicate whether the following is a major reason, a minor reason, or not a reason why you own a gun. For my job",True,3,103,823,0.0012135922330097637,0.6087484811664642,0.05458538086952911,47,0.09569345519837924,138,0.022644608651209694
ID,Zero-shot,ROBJOB1_W27,"Please consider the following scenario - in the future, robots and computers with advanced capabilities may be able to do most of the jobs that are currently done by humans today. How much have you heard, read, or thought about this idea before today?",True,3,101,808,0.0,0.2784653465346535,0.26732189474636686,56,0.020382237302152835,165,0.04819332333675512
ID,Zero-shot,ROBJOB2_W27,"Based on what you know, does the idea of robots and computers being able to do most of the jobs currently done by humans in the future seem",True,4,103,824,0.0,0.44660194174757284,0.048022480131186464,55,0.46535678280931,216,0.028264997187757337
ID,Zero-shot,ROBJOB3A_W27,"How enthusiastic are you, if at all, about the possibility of robots and computers being able to do most of the jobs currently done by humans in the future, for society as a whole?",True,4,99,792,0.0,0.2840909090909091,0.13042281411265474,55,0.15306455300936317,216,0.043216483002553076
ID,Zero-shot,ROBJOB3B_W27,"How worried are you, if at all, about the possibility of robots and computers being able to do most of the jobs currently done by humans in the future, for society as a whole?",True,4,118,944,0.0,0.3389830508474576,0.11677396233148839,56,0.06842119825550701,220,0.03169576146100036
ID,Zero-shot,ROBJOB4A_W27,Do you think the following are likely to happen as a result of robots and computers being able to do most of the jobs currently done by humans in the future? Inequality between rich and poor would be much worse than it is today,True,2,81,648,0.0,0.3595679012345679,0.1250209514467466,56,0.5335434694957933,110,0.029927281935026664
ID,Zero-shot,ROBJOB4B_W27,Do you think the following are likely to happen as a result of robots and computers being able to do most of the jobs currently done by humans in the future? People would have a hard time finding things to do with their lives,True,2,96,768,0.0,0.4010416666666667,0.11950810904623863,55,0.381797924262897,108,0.038631907942560294
ID,Zero-shot,ROBJOB4C_W27,Do you think the following are likely to happen as a result of robots and computers being able to do most of the jobs currently done by humans in the future? People would be able to focus less on work and more on the things that really matter to them in life,True,2,102,816,0.0,0.4056372549019608,0.1714281538792126,55,0.5670595716473401,108,0.05745893891455384
ID,Zero-shot,ROBJOB4D_W27,Do you think the following are likely to happen as a result of robots and computers being able to do most of the jobs currently done by humans in the future? The economy as a whole would be much more efficient,True,2,110,880,0.0,0.43522727272727274,0.2338247201793218,56,0.11606132080304808,110,0.06312570101267545
ID,Zero-shot,ROBJOB4E_W27,"Do you think the following are likely to happen as a result of robots and computers being able to do most of the jobs currently done by humans in the future? The economy would create many new, better-paying jobs for humans",True,2,105,840,0.0,0.25476190476190474,0.2544047964534474,55,0.31888721262999753,108,0.037060974345302436
ID,Zero-shot,ROBJOB4F_W27,Do you think the following are likely to happen as a result of robots and computers being able to do most of the jobs currently done by humans in the future? Humans would find their jobs more meaningful and fulfilling since machines would mostly be doing things that humans find unappealing,True,2,99,792,0.0,0.48737373737373735,0.04224159868678498,55,0.2830480113784956,108,0.04959093770548735
ID,Zero-shot,ROBJOB5B_W27,Would you favor or oppose the following? If robots and computers were mostly limited to doing jobs that are dangerous or unhealthy for humans to do,True,4,86,687,0.0014534883720930258,0.47016011644832606,0.20063997368858674,54,-0.021228307077696417,212,0.03019726577933817
ID,Zero-shot,ROBJOB5C_W27,"Would you favor or oppose the following? If people had the option of paying extra to interact with a human, rather than a robot or computer, when buying a product or service",True,4,110,875,0.005681818181818232,0.17942857142857144,0.3958766218724978,55,-0.19861133743662532,216,0.028309795833272356
ID,Zero-shot,ROBJOB5D_W27,Would you favor or oppose the following? If the federal government created a national service program that paid people to perform tasks even if a robot or computer could do those tasks faster or cheaper,True,4,101,803,0.006188118811881194,0.13449564134495642,0.4015165980619445,56,-0.0032329712902751176,220,0.052765139881674486
ID,Zero-shot,ROBJOB6_W27,"Which of the following statements best describes how you feel, even if neither is exactly right?",True,2,94,752,0.0,0.6835106382978723,0.024376534251289675,54,0.8354020038302752,106,0.12320720036025971
ID,Zero-shot,ROBJOB7_W27,"Which of the following statements best describes how you feel, even if neither is exactly right?",True,2,99,792,0.0,0.5050505050505051,0.09056283603236798,53,0.2623803786496954,104,0.08648260598332626
ID,Zero-shot,ROBJOB8A_W27,"Do you think it is very likely, somewhat likely, not very likely, or not at all likely that the job of a software engineer will be mostly replaced by robots or computers in your lifetime?",True,4,106,848,0.0,0.32547169811320753,0.10703584474418887,55,-0.07810333616537932,216,0.031204456651123126
ID,Zero-shot,ROBJOB8B_W27,"Do you think it is very likely, somewhat likely, not very likely, or not at all likely that the job of a legal clerk will be mostly replaced by robots or computers in your lifetime?",True,4,88,704,0.0,0.33238636363636365,0.08398503652800181,53,0.3300651432411521,208,0.025180953421841932
ID,Zero-shot,ROBJOB8C_W27,"Do you think it is very likely, somewhat likely, not very likely, or not at all likely that the job of a nurse will be mostly replaced by robots or computers in your lifetime?",True,4,93,744,0.0,0.46908602150537637,0.10693618585680509,55,0.07025567818499326,216,0.031534158748654645
ID,Zero-shot,ROBJOB8D_W27,"Do you think it is very likely, somewhat likely, not very likely, or not at all likely that the job of a construction worker will be mostly replaced by robots or computers in your lifetime?",True,4,100,800,0.0,0.3875,0.09300834003588813,55,0.3205552100751726,216,0.0357786752499839
ID,Zero-shot,ROBJOB8E_W27,"Do you think it is very likely, somewhat likely, not very likely, or not at all likely that the job of a fast food worker will be mostly replaced by robots or computers in your lifetime?",True,4,109,871,0.0011467889908256534,0.26406429391504016,0.11704934610189403,53,0.35988404542128277,208,0.034465546027256114
ID,Zero-shot,ROBJOB8F_W27,"Do you think it is very likely, somewhat likely, not very likely, or not at all likely that the job of a teacher will be mostly replaced by robots or computers in your lifetime?",True,4,121,968,0.0,0.3646694214876033,0.19305322108060669,56,-0.02805898552360891,220,0.03527694503843973
ID,Zero-shot,ROBJOB8G_W27,"Do you think it is very likely, somewhat likely, not very likely, or not at all likely that the job of a insurance claims processor will be mostly replaced by robots or computers in your lifetime?",True,4,101,808,0.0,0.3712871287128713,0.08054238668172116,55,0.2596631572446865,216,0.027868473171303424
ID,Zero-shot,ROBJOB9_W27,"How likely, if at all, do you think it is that your own job or profession will be mostly done by robots or computers in your lifetime?",True,4,96,768,0.0,0.3033854166666667,0.10246682942843642,51,0.14728663836731556,200,0.0314822963704186
ID,Zero-shot,SAFECRIME_W26,"How safe, if at all, would you say your local community is from crime? Would you say it is",True,4,98,784,0.0,0.37244897959183676,0.09634248873902122,55,0.6535616943783457,216,0.04003490983428763
ID,Zero-shot,SHOOTFREQ_W26,"How often, if ever, do you go shooting or to a gun range?",True,4,96,767,0.0013020833333333703,0.20730117340286833,0.16407101223019555,51,0.3465574734086804,200,0.05061359003622255
ID,Zero-shot,VOICE1_W27,"Do you ever use a voice-controlled digital assistant, such as Apple Siri, Amazon Alexa, Google Assistant, or Microsoft Cortana?",True,2,93,744,0.0,0.521505376344086,0.1307286163761631,51,0.6125443096764626,100,0.053147086753715864
ID,Zero-shot,VOICE3_W27,"Do you ever use a digital assistant to control other devices in your home, such as a stereo, tv, thermostat, or lighting?",True,2,100,800,0.0,0.2575,0.33524114104102093,47,-0.12741615986425375,92,0.03439522677129395
ID,Zero-shot,VOICE4_W27,"When you use digital assistants, how often do they accurately respond to your commands?",True,3,103,824,0.0,0.42597087378640774,0.23281514410938778,47,0.23826385082311366,138,0.03617107092310276
ID,Zero-shot,VOICE5A_W27,"Which of the following, if any, are reasons why you use a voice-controlled digital assistant? It lets me use my phone or device while doing other things with my hands",True,3,99,792,0.0,0.5555555555555556,0.18935913070039745,47,nan,138,0.038123690279926854
ID,Zero-shot,VOICE5B_W27,"Which of the following, if any, are reasons why you use a voice-controlled digital assistant? Spoken language feels more natural than typing",True,3,101,808,0.0,0.25866336633663367,0.3079520605246956,47,-0.16276297022789635,138,0.034910874590148
ID,Zero-shot,VOICE5C_W27,"Which of the following, if any, are reasons why you use a voice-controlled digital assistant? It's easier for children to use",True,3,99,792,0.0,0.24242424242424243,0.16677743726300664,47,0.1261674235887013,138,0.038604107737951865
ID,Zero-shot,VOICE5D_W27,"Which of the following, if any, are reasons why you use a voice-controlled digital assistant? It's fun",True,3,105,840,0.0,0.31785714285714284,0.10242219483713787,47,-0.03789531894351926,138,0.03400493796396108
ID,Zero-shot,WORK2_W27,"On a different subject, would you say that society generally places too much importance on working and having a job, not enough importance on working and having a job, or is it just about right?",False,3,91,728,0.0,0.2239010989010989,0.386248339727263,55,-0.02993783371243714,162,0.0930904681722137
ID,Zero-shot,WORK3A_W27,What impact have the following technologies had on you and your job or career? Industrial robots,False,3,105,840,0.0,0.40595238095238095,0.11016328853010927,52,0.16043208742611345,153,0.04291377174640488
ID,Zero-shot,WORK3B_W27,What impact have the following technologies had on you and your job or career? Word processing or spreadsheet software,False,3,107,853,0.003504672897196248,0.8487690504103166,0.07026712473783357,51,0.18106369336772174,150,0.04874912031103268
ID,Zero-shot,WORK3C_W27,What impact have the following technologies had on you and your job or career? Email or social media,False,3,91,728,0.0,0.6346153846153846,0.10623410595714855,51,0.32356985212914247,150,0.041001259270526925
ID,Zero-shot,WORK3D_W27,What impact have the following technologies had on you and your job or career? Software that manages your daily work schedule or routine,False,3,91,728,0.0,0.5686813186813187,0.1360949899920542,51,0.24293317357413263,150,0.045731284672542186
ID,Zero-shot,WORK3E_W27,What impact have the following technologies had on you and your job or career? Smartphones,False,3,96,768,0.0,0.7395833333333334,0.10361952650012264,52,nan,153,0.03449537330184771
ID,Zero-shot,WORK3F_W27,What impact have the following technologies had on you and your job or career? Technologies that help customers serve themselves on their own,False,3,107,853,0.003504672897196248,0.48651817116060964,0.2106025390012254,51,0.36383851192472283,150,0.05266982238122112
ID,Zero-shot,WORK4A_W27,"Thinking about how demanding your work is, has technology generally made your work",False,3,103,824,0.0,0.4077669902912621,0.1392376741312068,51,-0.07216429920457354,150,0.0376746850302977
ID,Zero-shot,WORK4B_W27,"Thinking about how interesting your work is, has technology generally made your work",False,3,95,760,0.0,0.531578947368421,0.08123167890691302,52,0.6166656682313275,153,0.04642893924048572
ID,Zero-shot,WORK4C_W27,"Thinking about opportunities for advancement in your career, do you feel that technology has",False,3,98,784,0.0,0.5535714285714286,0.19935603960511855,50,0.26646339782200096,147,0.045323041073665485
ID,Zero-shot,WORK5A_W27,"Have you yourself ever lost a job because your employer replaced your position with a machine, robot or computer program?",False,3,108,864,0.0,0.08680555555555555,0.5225988720955105,54,0.06698492007467925,159,0.016357898639045527
ID,Zero-shot,WORK6_W27,"Have you ever had your pay or hours reduced because your employer replaced some aspect of your job with a machine, robot or computer program?",False,3,105,840,0.0,0.02738095238095238,0.5460604713822039,56,-0.0029292030162856994,165,0.023997504543252408
ID,Zero-shot,WORK7_W27,"Do you personally know anyone who has lost a job, or had their pay or hours reduced, because their employer replaced their work with a machine, robot or computer program?",True,2,102,816,0.0,0.24387254901960784,0.41921347979043017,56,-0.05127950566739653,110,0.023196180729159587
ID,Zero-shot,WORLDDANGER_W26,"Compared to 50 years ago, do you think",False,3,120,960,0.0,0.2604166666666667,0.17557975336801088,54,0.08175954691493004,159,0.07110165313417452
ID,Zero-shot,WORRYA_W26,"How much, if at all, do you worry about the following happening to you? Having your home broken into",True,3,115,920,0.0,0.4076086956521739,0.06829452761025444,50,0.11605345239161492,147,0.04152948678885589
ID,Zero-shot,WORRYB_W26,"How much, if at all, do you worry about the following happening to you? Being the victim of a terrorist attack",True,3,92,736,0.0,0.26902173913043476,0.20453685680062925,50,-0.007413364920250987,147,0.06375793427155411
ID,Zero-shot,WORRYC_W26,"How much, if at all, do you worry about the following happening to you? Losing your job",True,3,102,816,0.0,0.3321078431372549,0.15926965026040266,47,0.0749169452967968,138,0.05260662547387675
ID,Zero-shot,WORRYD_W26,"How much, if at all, do you worry about the following happening to you? Not being able to pay your bills",True,3,88,704,0.0,0.38920454545454547,0.04971786300737273,51,0.5392622538855478,150,0.065812746966968
ID,Zero-shot,WORRYE_W26,"How much, if at all, do you worry about the following happening to you? Being the victim of a violent crime",True,3,92,736,0.0,0.34782608695652173,0.1728142317935194,51,0.033253270046147435,150,0.05379453579669962
ID,Zero-shot,WORRYF_W26,"How much, if at all, do you worry about the following happening to you? Being the victim of a mass shooting",True,3,100,800,0.0,0.1975,0.2736177381906724,51,0.018654190318264305,150,0.06382047177891445
ID,Zero-shot,WORRYG_W26,"How much, if at all, do you worry about the following happening to you? Having a personal health crisis",True,3,102,816,0.0,0.3590686274509804,0.103057988573606,53,0.03158969282770883,156,0.04545212851080236
ID,KL-SFT,CAREGIV1_W27,"Please consider the following scenario - in the future, people could be provided with a robot caregiver that would allow them to continue living in their own home as they age. How much have you heard, read, or thought about this idea before today?",True,3,79,631,0.0015822784810126667,0.4659270998415214,0.004715546418738577,51,0.05705630507888982,150,0.040048535351516854
ID,KL-SFT,CAREGIV2_W27,Based on what you know does the concept of a robot caregiver for the elderly seem,True,4,107,855,0.001168224299065379,0.3824561403508772,0.008425006851560987,51,0.019892191399623123,200,0.03463369353813196
ID,KL-SFT,CAREGIV3A_W27,"How enthusiastic are you, if at all, about the possibility of a robot caregiver for society as a whole?",True,4,108,861,0.00347222222222221,0.3170731707317073,0.0059759972095277634,51,0.2870959640486283,200,0.04177008276281464
ID,KL-SFT,CAREGIV3B_W27,"How worried are you, if at all, about the possibility of a robot caregiver for society as a whole?",True,4,102,812,0.004901960784313708,0.33620689655172414,0.007364485792945696,49,0.047222662646474525,192,0.02875608921035257
ID,KL-SFT,CAREGIV4_W27,"Would you, personally, be interested in this type of robot caregiver for yourself or a member of your family?",True,2,112,893,0.0033482142857143016,0.5543113101903695,0.0033661680008954704,51,0.43260504896042895,100,0.08330420736708978
ID,KL-SFT,CAREGIV6A_W27,"If robot caregivers such as these were developed, do you think the following are likely or not likely to happen as a result? Young people would feel less worried about caring for their aging relatives",True,2,82,655,0.0015243902439023849,0.6458015267175573,0.0049182869093060844,51,-0.14132788327166304,100,0.04997022115101554
ID,KL-SFT,CAREGIV6B_W27,"If robot caregivers such as these were developed, do you think the following are likely or not likely to happen as a result? Society would save money on caring for older adults",True,2,99,791,0.0012626262626262985,0.5094816687737042,0.004272910559499552,51,-0.20080376677156372,100,0.06575124066617881
ID,KL-SFT,CAREGIV6C_W27,"If robot caregivers such as these were developed, do you think the following are likely or not likely to happen as a result? Many older adults would treat their robot caregiver like a human friend",True,2,111,886,0.0022522522522522292,0.5011286681715575,0.003545541303197668,51,0.0318631548364114,100,0.05799609552165267
ID,KL-SFT,CAREGIV6D_W27,"If robot caregivers such as these were developed, do you think the following are likely or not likely to happen as a result? Older adults would feel more isolated than they do today",True,2,93,744,0.0,0.5739247311827957,0.0035807962491995813,51,-0.16190779010403966,100,0.045520484577922016
ID,KL-SFT,CAREGIV6E_W27,"If robot caregivers such as these were developed, do you think the following are likely or not likely to happen as a result? Older adults would feel more independent and self-sufficient",True,2,105,838,0.0023809523809523725,0.5596658711217184,0.0041202022570759975,50,0.04847697120408205,98,0.06781576784284428
ID,KL-SFT,CAREGIV6F_W27,"If robot caregivers such as these were developed, do you think the following are likely or not likely to happen as a result? These robots would only be used by people who could not afford a human caregiver for their loved one",True,2,91,726,0.0027472527472527375,0.5027548209366391,0.0019844332840867505,51,-0.07259297637760027,100,0.04362191900140299
ID,KL-SFT,CAREGIV7_W27,"Would you feel better, worse, or would it not make a difference if the robot caregiver in this scenario had a camera so that a human operator could monitor the situation at all times?",False,3,107,855,0.001168224299065379,0.4222222222222222,0.005557898596084614,51,0.4362718341903617,150,0.03482765750825654
ID,KL-SFT,CAREREL_W27,"How likely is it that, at some point in your life, you will be responsible for caring for an aging parent or family member?",False,5,90,720,0.0,0.24861111111111112,0.014533244100830168,55,0.07030596083160362,270,0.04543527188823637
ID,KL-SFT,CARRYGUN_W26,"How often, if ever, do you carry a handgun or pistol outside your home, not including times when you are transporting it?",True,4,101,803,0.006188118811881194,0.3449564134495641,0.011158842527893774,45,0.1648596955345909,176,0.04428728757533833
ID,KL-SFT,CARS10A_W27,"If driverless vehicles become widespread, which of the following do you think are likely to happen as a result? Elderly and disabled people will be able to live more independently",True,2,98,783,0.0012755102040816757,0.7266922094508301,0.003408418052372241,56,0.3063619144539997,110,0.05629608240376661
ID,KL-SFT,CARS10B_W27,"If driverless vehicles become widespread, which of the following do you think are likely to happen as a result? Many people who drive for a living would lose their jobs",True,2,95,759,0.001315789473684159,0.7338603425559947,0.002117797094387954,56,-0.07589309060222481,110,0.027575575588029456
ID,KL-SFT,CARS10C_W27,"If driverless vehicles become widespread, which of the following do you think are likely to happen as a result? Owning a car would become much less important to people",True,2,106,848,0.0,0.5400943396226415,0.0009456844755334721,55,0.5691988858056837,108,0.04327711647876796
ID,KL-SFT,CARS10D_W27,"If driverless vehicles become widespread, which of the following do you think are likely to happen as a result? Most people would never learn how to drive a car on their own",True,2,107,853,0.003504672897196248,0.567409144196952,0.0015440465106875874,54,-0.10179656471187745,106,0.0360544840816724
ID,KL-SFT,CARS10E_W27,"If driverless vehicles become widespread, which of the following do you think are likely to happen as a result? There would be much less traffic in major cities",True,2,85,680,0.0,0.6691176470588235,0.005158314263676207,56,0.2006390436692282,110,0.06765493831341671
ID,KL-SFT,CARS1_W27,"How much have you seen or heard about the effort to develop driverless vehicles - that is, cars and trucks that can operate on their own without a human driver?",True,3,94,751,0.0013297872340425343,0.4633821571238349,0.006570398385727695,54,0.07811905713083496,159,0.05065278845816027
ID,KL-SFT,CARS2_W27,"Has what you've seen or heard about driverless vehicles been mostly positive, mostly negative, or a mix of both?",False,3,112,893,0.0033482142857143016,0.47704367301231804,0.009122007723455186,54,-0.27405521320351534,159,0.044329759448321585
ID,KL-SFT,CARS3A_W27,"How enthusiastic are you, if at all, about the development of driverless vehicles?",True,4,90,719,0.001388888888888884,0.30598052851182195,0.014456108435273965,55,0.1986244381712399,216,0.05273620907869817
ID,KL-SFT,CARS3B_W27,"How worried are you, if at all, about the development of driverless vehicles?",True,4,99,790,0.002525252525252486,0.34810126582278483,0.00721059188578813,56,0.2212957613336302,220,0.03248868919434046
ID,KL-SFT,CARS4_W27,"How long, if ever, do you think it will take for most of the vehicles on the road to be driverless, rather than driven by humans?",True,5,97,776,0.0,0.44587628865979384,0.016446440723559518,56,-0.04161269885118086,275,0.025726507221353317
ID,KL-SFT,CARS5_W27,"Would you, personally, want to ride in a driverless vehicle if you had the opportunity?",True,2,90,719,0.001388888888888884,0.5048678720445062,0.005660329821040103,55,0.29699191700509997,108,0.09555920248677148
ID,KL-SFT,CARS7A_W27,How safe would you feel sharing the road with a driverless passenger vehicle?,True,4,99,792,0.0,0.3371212121212121,0.016008887590791457,55,0.16212914058667002,216,0.05114950995545466
ID,KL-SFT,CARS7B_W27,How safe would you feel sharing the road with a driverless freight truck?,True,4,95,755,0.006578947368421018,0.29271523178807946,0.012118205120282012,56,0.13623574726456245,220,0.0497460276060744
ID,KL-SFT,CARS8_W27,"If driverless vehicles become widespread, do you think that the number of people killed or injured in traffic accidents will increase, decrease, or stay about the same?",False,3,112,896,0.0,0.3482142857142857,0.012272762200399391,55,-0.15478877975674998,162,0.0667840168295512
ID,KL-SFT,CARS9A_W27,"Would you strongly favor, favor, oppose, or strongly oppose the following rules and regulations for driverless vehicles? Requiring them to travel in dedicated lanes",True,4,95,759,0.001315789473684159,0.3689064558629776,0.009629416029921524,55,-0.013951479948744652,216,0.039201167387977465
ID,KL-SFT,CARS9B_W27,"Would you strongly favor, favor, oppose, or strongly oppose the following rules and regulations for driverless vehicles? Restricting them from traveling near certain areas, such as schools",True,4,91,726,0.0027472527472527375,0.3347107438016529,0.011667895300214006,56,0.19102458811578496,220,0.04774980523630695
ID,KL-SFT,CARS9C_W27,"Would you strongly favor, favor, oppose, or strongly oppose the following rules and regulations for driverless vehicles? Requiring them to have a person in the driver's seat who could take control in an emergency situation",True,4,99,791,0.0012626262626262985,0.3780025284450063,0.012486955593331463,56,-0.10028004700601638,220,0.04412765535210827
ID,KL-SFT,CRIMEVICTIM_W26,"Have you ever been a victim of a violent crime, whether a gun was used or not?",True,2,99,790,0.002525252525252486,0.720253164556962,0.00737761103433438,55,-0.13506250450916935,108,0.04487430997983802
ID,KL-SFT,DEFENDGUN_W26,"Not including in military combat or as part of your job, have you ever used a gun to defend yourself, your family or possessions, either by firing it or threatening to fire it?",True,2,104,827,0.006009615384615419,0.8923821039903265,0.003260972961631164,54,0.1621556522390869,106,0.02681017301733399
ID,KL-SFT,DRONE1_W27,Do you personally own a flying drone?,True,2,106,846,0.002358490566037763,0.8534278959810875,0.0037426889284659795,52,0.17087482203845977,102,0.025176863696015392
ID,KL-SFT,DRONE2_W27,Have you ever seen someone operating a drone?,True,2,99,791,0.0012626262626262985,0.5512010113780025,0.0038636696286751195,52,0.10129251368850448,102,0.07692230108562398
ID,KL-SFT,DRONE4A_W27,Do you think that private citizens should or should not be allowed to pilot drones in the following areas? Near people's homes,False,3,104,832,0.0,0.41466346153846156,0.0034306822140730414,52,0.02879315603958806,153,0.04074957497411817
ID,KL-SFT,DRONE4B_W27,Do you think that private citizens should or should not be allowed to pilot drones in the following areas? Near crime scenes or traffic accidents,False,3,98,783,0.0012755102040816757,0.41762452107279696,0.005484324134008235,52,-0.05626716374283997,153,0.036743641519458706
ID,KL-SFT,DRONE4C_W27,Do you think that private citizens should or should not be allowed to pilot drones in the following areas? On beaches,False,3,95,760,0.0,0.3171052631578947,0.008615699391726662,52,-0.11537722340887238,153,0.042392350407542204
ID,KL-SFT,DRONE4D_W27,Do you think that private citizens should or should not be allowed to pilot drones in the following areas? In public parks,False,3,98,784,0.0,0.3469387755102041,0.006682240314290061,51,-0.11903252341760157,150,0.04750564943443345
ID,KL-SFT,DRONE4E_W27,"Do you think that private citizens should or should not be allowed to pilot drones in the following areas? At events, like concerts or rallies",False,3,103,824,0.0,0.38470873786407767,0.003557069503858153,52,0.32772109385301473,153,0.04883786804592231
ID,KL-SFT,EVEROWN_W26,"Have you ever owned a gun at any point in your life, or have you never owned a gun?",True,2,88,700,0.005681818181818232,0.7342857142857143,0.0056064154417223505,54,-0.14493372711892827,106,0.04435936620455501
ID,KL-SFT,EVERSHOT_W26,"Regardless of whether or not you own a gun, have you ever fired a gun?",True,2,102,815,0.001225490196078427,0.69079754601227,0.0049851094449376064,54,0.427393080019096,106,0.07438745287281077
ID,KL-SFT,GROWUPGUN1_W26,"Thinking about when you were growing up, as far as you know, were there ever any guns in your household or not?",False,3,101,807,0.0012376237623762387,0.44981412639405205,0.011501183758718484,56,-0.33370885226771196,165,0.08242774829150452
ID,KL-SFT,GROWUPGUN2A_W26,Would you say the following was a reason or was not a reason why there were guns in your household when you were growing up? For protection,True,2,95,759,0.001315789473684159,0.5032938076416338,0.004901212361776675,48,0.2537909931312571,94,0.08154804040514792
ID,KL-SFT,GROWUPGUN2B_W26,Would you say the following was a reason or was not a reason why there were guns in your household when you were growing up? For hunting,True,2,90,719,0.001388888888888884,0.5618915159944368,0.005138513609758322,48,0.04047326523513996,94,0.0544849568028335
ID,KL-SFT,GROWUPGUN2C_W26,"Would you say the following was a reason or was not a reason why there were guns in your household when you were growing up? For sport shooting, including target shooting and trap and skeet",True,2,100,795,0.006249999999999978,0.5207547169811321,0.0036153539971518337,49,0.333971338153248,96,0.057561602440145174
ID,KL-SFT,GROWUPGUN4_W26,"Thinking about the people in the community where you spent the majority of time when you were growing up, as far as you know, how many people owned guns?",True,4,98,784,0.0,0.32653061224489793,0.008594313974325786,54,0.054739318352903174,212,0.053505162979895805
ID,KL-SFT,GROWUPGUN6_W26,"How often, if ever, did you go shooting or to a gun range when you were growing up?",True,4,101,806,0.0024752475247524774,0.33002481389578164,0.00988377188075061,53,-0.00047840970146933694,208,0.04203855731786619
ID,KL-SFT,GROWUPGUN7_W26,"How often, if ever, did you use air guns, such as paintball, BB or pellet guns when you were growing up?",True,4,105,840,0.0,0.2511904761904762,0.011106091437706956,56,0.07056592530918528,220,0.0497214584890442
ID,KL-SFT,GROWUPVIOL_W26,How much of a problem was gun violence in the community where you spent the majority of time when you were growing up?,True,4,93,744,0.0,0.5376344086021505,0.013492449051215953,55,0.13006274201139348,216,0.046828097849764494
ID,KL-SFT,GUN1_W26,"Does anyone else in your household own any guns (not including air guns, such as paintball, BB or pellet guns)?",True,2,93,738,0.008064516129032251,0.6151761517615176,0.006517284948648636,56,-0.0654891459476788,110,0.08322852193173302
ID,KL-SFT,GUNACCESS_W26,"Thinking about when you're at home, would you say there is a gun that is both loaded and easily accessible to you",True,4,96,767,0.0013020833333333703,0.29595827900912647,0.00743949917295863,47,0.17893207845552644,184,0.05142260087634767
ID,KL-SFT,GUNACTIVITYA_W26,"How often, if ever, do you visit websites about guns, hunting or other shooting sports",True,4,119,949,0.0031512605042016695,0.5194942044257113,0.008169411827995295,55,0.3073873293945712,216,0.04112424302745967
ID,KL-SFT,GUNACTIVITYB_W26,"How often, if ever, do you watch TV programs about guns or watch gun-oriented videos",True,4,86,685,0.0043604651162790775,0.37518248175182484,0.010710091450183475,56,-0.013737528563735467,220,0.041366111387657604
ID,KL-SFT,GUNACTIVITYC_W26,"How often, if ever, do you listen to gun-oriented podcasts or radio shows",True,4,112,895,0.0011160714285713969,0.7094972067039106,0.009310074472896676,55,0.3646454027713952,216,0.033934626443693654
ID,KL-SFT,GUNACTIVITYD_W26,"How often, if ever, do you participate in online discussion forums about guns",True,4,106,846,0.002358490566037763,0.7092198581560284,0.008775730687108995,56,-0.087859987941841,220,0.01853281250921029
ID,KL-SFT,GUNACTIVITYE_W26,"How often, if ever, do you attend gun shows",True,4,102,815,0.001225490196078427,0.6355828220858896,0.009951902947031376,55,0.24394344531017476,216,0.041241323699020775
ID,KL-SFT,GUNASSOCIATIONA_W26,Are you currently a member of a gun or shooting club or gun range,True,2,97,773,0.0038659793814432852,0.815006468305304,0.0016303216526707028,47,-0.00941181226359923,92,0.025925061947403374
ID,KL-SFT,GUNCOMMUNITY_W26,Do you feel that people in your local community tend to look at most gun owners in a positive way or a negative way?,True,2,100,800,0.0,0.5775,0.005021193265432114,56,0.4359752962455058,110,0.10014045953539867
ID,KL-SFT,GUNCONTRIBA_W26,"How much, if at all, do you think the ease with which people can legally obtain guns contributes to gun violence in the country today?",True,4,90,718,0.002777777777777768,0.27715877437325903,0.01737496020107893,56,0.1671539786259402,220,0.06889948544455429
ID,KL-SFT,GUNCONTRIBB_W26,"How much, if at all, do you think the ease with which people can illegally obtain guns contributes to gun violence in the country today?",True,4,102,816,0.0,0.40808823529411764,0.006499549288437958,54,0.0388575891667236,212,0.03266762526354427
ID,KL-SFT,GUNCONTRIBC_W26,"How much, if at all, do you think the amount of gun violence in movies and television contributes to gun violence in the country today?",True,4,92,735,0.0013586956521739468,0.2707482993197279,0.014168122238896155,50,0.10425174440285101,196,0.04627955887147731
ID,KL-SFT,GUNCONTRIBD_W26,"How much, if at all, do you think lack of economic opportunities contributes to gun violence in the country today?",True,4,100,799,0.0012499999999999734,0.29912390488110135,0.007317847410364603,50,0.15423471286064175,196,0.03959971764121679
ID,KL-SFT,GUNCONTRIBE_W26,"How much, if at all, do you think the amount of gun violence in video games contributes to gun violence in the country today?",True,4,101,808,0.0,0.24876237623762376,0.007983130571283805,51,0.27633106615552905,200,0.053172943501778105
ID,KL-SFT,GUNCONTRIBF_W26,"How much, if at all, do you think family instability contributes to gun violence in the country today?",True,4,104,832,0.0,0.3605769230769231,0.005920464554460283,51,0.03684801155939179,200,0.02187000493866445
ID,KL-SFT,GUNCOURSES_W26,"Have you ever taken any gun safety courses such as weapons training, hunter safety or firearm safety?",True,2,100,798,0.0024999999999999467,0.5426065162907269,0.0032546806742128824,56,0.37362335987892487,110,0.07953342273588518
ID,KL-SFT,GUNFRIEND_W26,"As far as you know, how many of your friends, if any, own guns?",True,4,99,792,0.0,0.33080808080808083,0.010656277487614493,54,0.20215972222144482,212,0.0657202505675098
ID,KL-SFT,GUNIDENTITY_W26,"How important, if at all, is being a gun owner to your overall identity?",True,4,99,790,0.002525252525252486,0.25949367088607594,0.0074175710398613395,47,0.3838229300299283,184,0.05463513867981448
ID,KL-SFT,GUNKILLF1_W26,"Which comes closer to your view, even if neither is exactly right?",True,2,107,854,0.002336448598130869,0.5538641686182669,0.009060205795881501,50,0.32541019213169886,98,0.12171018423352013
ID,KL-SFT,GUNKILLF2_W26,"Thinking about people who commit suicide using a gun, which comes closer to your view, even if neither is exactly right?",True,2,102,815,0.001225490196078427,0.5840490797546012,0.006752878672845714,51,-0.02438645898693477,100,0.1004307659638747
ID,KL-SFT,GUNLOADED1_W26,"In general, as far as you know, how many of the guns in your home would you say are kept loaded?",True,3,105,835,0.005952380952380931,0.4479041916167665,0.006927922912499611,48,0.2984050011501995,141,0.057927330732356924
ID,KL-SFT,GUNLOADED2_W26,"In general, is the gun in your home kept loaded, or not?",True,2,31,248,0.0,0.592741935483871,0.006121927023556813,19,0.34896156766418157,36,0.0662644551121666
ID,KL-SFT,GUNLOCKED1_W26,"In general, as far as you know, how many of the guns in your home would you say are kept in a locked place?",True,3,102,816,0.0,0.33088235294117646,0.004702938929827753,48,-0.08253118795919091,141,0.04424929595431695
ID,KL-SFT,GUNLOCKED2_W26,"In general, is the gun in your home kept in a locked place, or not?",True,2,31,248,0.0,0.5241935483870968,0.009091701367542247,19,-0.5270111841278001,36,0.07333357971358394
ID,KL-SFT,GUNRESPKIDSA_W26,"Thinking about gun owners who have children in their home, how important do you think it is for them to: Keep all of their guns in a locked place",True,4,107,855,0.001168224299065379,0.7251461988304093,0.006565089631512836,51,0.22025328835702424,200,0.0371145218079463
ID,KL-SFT,GUNRESPKIDSB_W26,"Thinking about gun owners who have children in their home, how important do you think it is for them to: Keep all of their guns unloaded",True,4,105,839,0.0011904761904761862,0.5458879618593564,0.007680049150031023,51,0.4509065595421059,200,0.04600177968376688
ID,KL-SFT,GUNRESPKIDSC_W26,"Thinking about gun owners who have children in their home, how important do you think it is for them to: Take gun safety courses",True,4,101,808,0.0,0.625,0.006469740035705644,51,0.2889477995155504,200,0.03667695748303429
ID,KL-SFT,GUNRESPKIDSD_W26,"Thinking about gun owners who have children in their home, how important do you think it is for them to: Advise visitors that there are guns in the house",True,4,102,814,0.002450980392156854,0.2985257985257985,0.007423259112275692,46,-0.055060177264896655,180,0.03888804392195282
ID,KL-SFT,GUNRESPKIDSE_W26,"Thinking about gun owners who have children in their home, how important do you think it is for them to: Advise visitors with children that there are guns in the house",True,4,100,799,0.0012499999999999734,0.3341677096370463,0.0072207181868136445,47,0.008419002823622176,184,0.038607256431922185
ID,KL-SFT,GUNRESPKIDSF_W26,"Thinking about gun owners who have children in their home, how important do you think it is for them to: Store guns and ammunition separately",True,4,104,832,0.0,0.546875,0.008087347668254979,51,0.10463739979711842,200,0.042915575834702686
ID,KL-SFT,GUNRESPKIDSG_W26,"Thinking about gun owners who have children in their home, how important do you think it is for them to: Keep their shooting skills up-to-date",True,4,88,703,0.0014204545454545858,0.3755334281650071,0.009083644287335754,51,-0.1799843436164989,200,0.03309029125610151
ID,KL-SFT,GUNRESPKIDSH_W26,"Thinking about gun owners who have children in their home, how important do you think it is for them to: Talk to their children about gun safety",True,4,118,943,0.0010593220338983578,0.9045599151643691,0.006946907984728319,51,0.10898493831437846,200,0.014310973485838775
ID,KL-SFT,GUNRESPNOKIDSA_W26,Thinking about gun owners who do not have children in their home how important do you think it is for them to: Keep all of their guns in a locked place,True,4,98,784,0.0,0.45408163265306123,0.012325086088629235,50,-0.09591147784420347,196,0.04515611648394982
ID,KL-SFT,GUNRESPNOKIDSB_W26,Thinking about gun owners who do not have children in their home how important do you think it is for them to: Keep all of their guns unloaded,True,4,105,840,0.0,0.375,0.011480837503963382,50,-0.16172266324039627,196,0.044822664639930114
ID,KL-SFT,GUNRESPNOKIDSC_W26,Thinking about gun owners who do not have children in their home how important do you think it is for them to: Take gun safety courses,True,4,83,664,0.0,0.5677710843373494,0.007420408367884826,50,-0.09304201676537985,196,0.03588091657262951
ID,KL-SFT,GUNRESPNOKIDSD_W26,Thinking about gun owners who do not have children in their home how important do you think it is for them to: Advise visitors that there are guns in the house,True,4,91,728,0.0,0.33653846153846156,0.007016186240106964,48,0.03481050414564841,188,0.0399865024211832
ID,KL-SFT,GUNRESPNOKIDSE_W26,Thinking about gun owners who do not have children in their home how important do you think it is for them to: Advise visitors with children that there are guns in the house,True,4,100,800,0.0,0.37375,0.005785686489159538,48,0.26347022829248107,188,0.0456869732876355
ID,KL-SFT,GUNRESPNOKIDSF_W26,Thinking about gun owners who do not have children in their home how important do you think it is for them to: Store guns and ammunition separately,True,4,98,784,0.0,0.36096938775510207,0.007601044765384744,50,0.057490759346989904,196,0.04451673689942038
ID,KL-SFT,GUNRESPNOKIDSG_W26,Thinking about gun owners who do not have children in their home how important do you think it is for them to: Keep their shooting skills up-to-date,True,4,106,846,0.002358490566037763,0.3829787234042553,0.007057901695489005,50,0.11337807777878348,196,0.027141473988996218
ID,KL-SFT,GUNSAFE2_W26,Would having a gun in your household make you feel,False,3,91,726,0.0027472527472527375,0.3884297520661157,0.00852416774635496,52,0.24543452855319725,153,0.07345480252968418
ID,KL-SFT,GUNSAFETYKIDS_W26,"For this question, please think about your child or children who are under 18. Have you ever talked with your child or children about gun safety?",False,3,100,799,0.0012499999999999734,0.5632040050062578,0.004748559454962428,45,0.27482719115707227,132,0.04909022438299761
ID,KL-SFT,GUNSAFE_W26,Does having a gun in your household make you feel,False,3,100,799,0.0012499999999999734,0.5018773466833542,0.0074782563698889346,48,0.402004092505337,141,0.0790220866759445
ID,KL-SFT,GUNSOCIETY_W26,Do you feel that society in general tends to look at most gun owners in a positive way or a negative way?,True,2,102,809,0.008578431372548989,0.5278121137206427,0.0023327812311753605,55,0.2335301648120726,108,0.0573933853747973
ID,KL-SFT,GUNTHREAT_W26,Has anyone ever used a gun to threaten or intimidate you or someone in your family?,True,2,96,764,0.00520833333333337,0.6518324607329843,0.00731624211983516,55,0.057583473338988674,108,0.05059251582030537
ID,KL-SFT,GUNTYPEOWNC_W26,Do you currently or have you ever owned a shotgun?,True,3,102,815,0.001225490196078427,0.3276073619631902,0.004328629714220944,48,0.08416792833823018,141,0.051274620901755115
ID,KL-SFT,GUN_W26,"Do you personally own any guns (not including air guns, such as paintball, BB or pellet guns)?",True,2,93,742,0.0026881720430107503,0.5956873315363881,0.006119563749252922,55,0.21197159775495544,108,0.0886236793853276
ID,KL-SFT,HIRING1_W27,"Please consider the following scenario - computer programs being used to screen and rank job applicants. How much have you heard, read, or thought about this idea before today?",True,3,92,730,0.008152173913043459,0.38082191780821917,0.003517250651204233,51,0.3666914682053024,150,0.03656877516150286
ID,KL-SFT,HIRING2_W27,"Based on what you know, does the concept of using computer programs to make hiring decisions seem",True,4,102,816,0.0,0.3247549019607843,0.005986120215627329,51,0.029252376747501068,200,0.03344032691563989
ID,KL-SFT,HIRING3A_W27,"How enthusiastic are you, if at all, about the possibility of using computer programs to make hiring decisions for society as a whole?",True,4,105,840,0.0,0.35595238095238096,0.006145268810775414,51,-0.08898477644773385,200,0.031541726793384024
ID,KL-SFT,HIRING3B_W27,"How worried are you, if at all, about the possibility of using computer programs to make hiring decisions for society as a whole?",True,4,101,805,0.003712871287128716,0.32546583850931676,0.00869940382546405,52,-0.1066390460323865,204,0.02934414151565888
ID,KL-SFT,HIRING4_W27,"Would you, personally, want to apply for a job that used this type of computer program to make hiring decisions?",True,2,111,883,0.005630630630630629,0.6342015855039638,0.004682932068115062,52,-0.33966392508547477,102,0.04417122782935192
ID,KL-SFT,HIRING6A_W27,"Do you think computer programs for hiring would do a better job, a worse job, or do about the same as humans when it comes to hiring candidates who are well-qualified",False,3,91,728,0.0,0.3543956043956044,0.007053256910124818,52,0.006428461554957525,153,0.04046197286841312
ID,KL-SFT,HIRING6B_W27,"Do you think computer programs for hiring would do a better job, a worse job, or do about the same as humans when it comes to hiring candidates who fit well with the company's culture",False,3,100,798,0.0024999999999999467,0.5213032581453634,0.005162369509414364,52,0.29673404215146004,153,0.04097329271751228
ID,KL-SFT,HIRING6C_W27,"Do you think computer programs for hiring would do a better job, a worse job, or do about the same as humans when it comes to choosing candidates from a diverse range of backgrounds",False,3,100,800,0.0,0.32625,0.005512499620777692,50,0.07183011126203893,147,0.04662463452848402
ID,KL-SFT,HIRING6D_W27,"Do you think computer programs for hiring would do a better job, a worse job, or do about the same as humans when it comes to providing opportunities for candidates with non-traditional experiences",False,3,95,759,0.001315789473684159,0.48221343873517786,0.0071569235107674534,52,-0.28952650400854313,153,0.035516956583535035
ID,KL-SFT,HIRING7A_W27,Would you feel better or worse about computer programs making hiring decisions if these computer programs included public data about each candidate - such as the material they post on social media - in making their evaluations,False,3,98,776,0.010204081632653073,0.38917525773195877,0.004144541346304514,52,-0.19284170729650046,153,0.031225574499044065
ID,KL-SFT,HIRING7B_W27,"Would you feel better or worse about computer programs making hiring decisions if companies used these computer programs to conduct initial screenings of potential candidates, but then interviewed those candidates in the traditional way",False,3,97,774,0.002577319587628857,0.5503875968992248,0.008894361903594541,52,0.10622239234083881,153,0.04573251195539695
ID,KL-SFT,IMPREASONGUN_W26,Which of the following is the most important reason why you own a gun?,False,5,48,384,0.0,0.3541666666666667,0.01876895435628739,37,0.15357140260982838,180,0.03915079237084731
ID,KL-SFT,INDUSTRY_W27,"What industry or field do you currently work in? If you have multiple jobs, please choose the one that you consider to be your main or primary occupation.",False,11,97,776,0.0,0.08762886597938144,0.06651665307905699,52,0.21353476869831056,561,0.027319334659121057
ID,KL-SFT,MARGUN_W26,Now thinking about your spouse or partner. Does your spouse or partner own any guns?,True,2,99,792,0.0,0.7752525252525253,0.0019652616072620252,40,0.2028044669482667,78,0.03452525610072966
ID,KL-SFT,NEVEROWN_W26,Which best describes you?,True,2,102,814,0.002450980392156854,0.5663390663390664,0.00608986749605026,47,0.12895669005559265,92,0.09804409025564058
ID,KL-SFT,NOCARRYGUN_W26,And would you say you never carry a handgun or pistol because you don't want to or for some other reason?,True,2,45,359,0.002777777777777768,0.5933147632311978,0.0025597856395228784,32,0.2732159678483395,62,0.06253969198840385
ID,KL-SFT,PREDICTA_W27,Do you think the following will or will not happen in the next 20 years? Doctors will rely on computer programs to diagnose most diseases and determine treatments,True,4,96,767,0.0013020833333333703,0.45371577574967403,0.011025711263088775,54,-0.1801504198151918,212,0.025184229670430817
ID,KL-SFT,PREDICTB_W27,Do you think the following will or will not happen in the next 20 years? Most stores and retail businesses will be fully automated and involve little or no human interaction between customers and employees,True,4,84,672,0.0,0.4255952380952381,0.012047264328238869,55,0.023319530165181977,216,0.03322522699734897
ID,KL-SFT,PREDICTC_W27,Do you think the following will or will not happen in the next 20 years? Most deliveries in cities will be made by robots or drones instead of humans,True,4,109,871,0.0011467889908256534,0.3788748564867968,0.010138163911504692,55,-0.039262806170506544,216,0.03131355960535455
ID,KL-SFT,PREDICTD_W27,"Do you think the following will or will not happen in the next 20 years? When people want to buy most common products, they will create them at home using a 3-D printer",True,4,82,655,0.0015243902439023849,0.47022900763358777,0.010274415940785235,55,0.2587328599664223,216,0.042520712345910074
ID,KL-SFT,REASONGUNA_W26,"Please indicate whether the following is a major reason, a minor reason, or not a reason why you own a gun. For protection",True,3,105,840,0.0,0.5035714285714286,0.009563214170569344,47,-0.08132844857796778,138,0.0643609084962478
ID,KL-SFT,REASONGUNB_W26,"Please indicate whether the following is a major reason, a minor reason, or not a reason why you own a gun. For hunting",True,3,106,847,0.001179245283018826,0.36835891381345925,0.0055488710541807046,47,0.04620027412066868,138,0.0519966109283977
ID,KL-SFT,REASONGUNC_W26,"Please indicate whether the following is a major reason, a minor reason, or not a reason why you own a gun. For sport shooting, including target shooting and trap and skeet",True,3,96,766,0.0026041666666666297,0.3185378590078329,0.005969924726289522,47,-0.12428370180573166,138,0.05118863665255555
ID,KL-SFT,REASONGUND_W26,"Please indicate whether the following is a major reason, a minor reason, or not a reason why you own a gun. As part of a gun collection",True,3,91,727,0.0013736263736263687,0.515818431911967,0.005908104953009955,47,-0.42395075971193014,138,0.03624714896571073
ID,KL-SFT,REASONGUNE_W26,"Please indicate whether the following is a major reason, a minor reason, or not a reason why you own a gun. For my job",True,3,103,824,0.0,0.7766990291262136,0.003179126021179254,47,0.21038753727516424,138,0.022644608651209694
ID,KL-SFT,ROBJOB1_W27,"Please consider the following scenario - in the future, robots and computers with advanced capabilities may be able to do most of the jobs that are currently done by humans today. How much have you heard, read, or thought about this idea before today?",True,3,101,807,0.0012376237623762387,0.5006195786864932,0.006394904480290041,56,0.1381923230791373,165,0.04819332333675512
ID,KL-SFT,ROBJOB2_W27,"Based on what you know, does the idea of robots and computers being able to do most of the jobs currently done by humans in the future seem",True,4,103,823,0.0012135922330097637,0.42284325637910086,0.007947439321249304,55,0.21682373369983948,216,0.028264997187757337
ID,KL-SFT,ROBJOB3A_W27,"How enthusiastic are you, if at all, about the possibility of robots and computers being able to do most of the jobs currently done by humans in the future, for society as a whole?",True,4,99,792,0.0,0.3952020202020202,0.01210448801155888,55,0.15247927665645641,216,0.043216483002553076
ID,KL-SFT,ROBJOB3B_W27,"How worried are you, if at all, about the possibility of robots and computers being able to do most of the jobs currently done by humans in the future, for society as a whole?",True,4,118,941,0.0031779661016949623,0.36663124335812963,0.009540991549900443,56,0.012720365997057568,220,0.03169576146100036
ID,KL-SFT,ROBJOB4A_W27,Do you think the following are likely to happen as a result of robots and computers being able to do most of the jobs currently done by humans in the future? Inequality between rich and poor would be much worse than it is today,True,2,81,647,0.0015432098765432167,0.6924265842349304,0.002909588914207195,56,-0.27114799795966227,110,0.029927281935026664
ID,KL-SFT,ROBJOB4B_W27,Do you think the following are likely to happen as a result of robots and computers being able to do most of the jobs currently done by humans in the future? People would have a hard time finding things to do with their lives,True,2,96,765,0.00390625,0.5176470588235295,0.0023919012685032852,55,-0.17600005278690325,108,0.038631907942560294
ID,KL-SFT,ROBJOB4C_W27,Do you think the following are likely to happen as a result of robots and computers being able to do most of the jobs currently done by humans in the future? People would be able to focus less on work and more on the things that really matter to them in life,True,2,102,814,0.002450980392156854,0.4828009828009828,0.00400206734258431,55,-0.2473471691083769,108,0.05745893891455384
ID,KL-SFT,ROBJOB4D_W27,Do you think the following are likely to happen as a result of robots and computers being able to do most of the jobs currently done by humans in the future? The economy as a whole would be much more efficient,True,2,110,878,0.002272727272727315,0.4886104783599089,0.002736323116066555,56,0.16494831076665745,110,0.06312570101267545
ID,KL-SFT,ROBJOB4E_W27,"Do you think the following are likely to happen as a result of robots and computers being able to do most of the jobs currently done by humans in the future? The economy would create many new, better-paying jobs for humans",True,2,105,834,0.0071428571428571175,0.6486810551558753,0.004589528510011765,55,-0.17067069868864598,108,0.037060974345302436
ID,KL-SFT,ROBJOB4F_W27,Do you think the following are likely to happen as a result of robots and computers being able to do most of the jobs currently done by humans in the future? Humans would find their jobs more meaningful and fulfilling since machines would mostly be doing things that humans find unappealing,True,2,99,791,0.0012626262626262985,0.5372945638432364,0.0024383739464891746,55,0.11429647244199458,108,0.04959093770548735
ID,KL-SFT,ROBJOB5B_W27,Would you favor or oppose the following? If robots and computers were mostly limited to doing jobs that are dangerous or unhealthy for humans to do,True,4,86,686,0.0029069767441860517,0.39504373177842567,0.010508142451277467,54,0.26256017781595964,212,0.03019726577933817
ID,KL-SFT,ROBJOB5C_W27,"Would you favor or oppose the following? If people had the option of paying extra to interact with a human, rather than a robot or computer, when buying a product or service",True,4,110,878,0.002272727272727315,0.296127562642369,0.005557057546834186,55,0.05213323162803188,216,0.028309795833272356
ID,KL-SFT,ROBJOB5D_W27,Would you favor or oppose the following? If the federal government created a national service program that paid people to perform tasks even if a robot or computer could do those tasks faster or cheaper,True,4,101,805,0.003712871287128716,0.2956521739130435,0.012596776839060794,56,-0.03850944897223184,220,0.052765139881674486
ID,KL-SFT,ROBJOB6_W27,"Which of the following statements best describes how you feel, even if neither is exactly right?",True,2,94,752,0.0,0.5226063829787234,0.007925272145283015,54,0.3057970319495052,106,0.12320720036025971
ID,KL-SFT,ROBJOB7_W27,"Which of the following statements best describes how you feel, even if neither is exactly right?",True,2,99,791,0.0012626262626262985,0.5132743362831859,0.007054784850267868,53,-0.19391969517601682,104,0.08648260598332626
ID,KL-SFT,ROBJOB8A_W27,"Do you think it is very likely, somewhat likely, not very likely, or not at all likely that the job of a software engineer will be mostly replaced by robots or computers in your lifetime?",True,4,106,847,0.001179245283018826,0.3282172373081464,0.009667703386013932,55,0.013942085254828575,216,0.031204456651123126
ID,KL-SFT,ROBJOB8B_W27,"Do you think it is very likely, somewhat likely, not very likely, or not at all likely that the job of a legal clerk will be mostly replaced by robots or computers in your lifetime?",True,4,88,703,0.0014204545454545858,0.3413940256045519,0.010733582120624868,53,0.3692216225060369,208,0.025180953421841932
ID,KL-SFT,ROBJOB8C_W27,"Do you think it is very likely, somewhat likely, not very likely, or not at all likely that the job of a nurse will be mostly replaced by robots or computers in your lifetime?",True,4,93,743,0.0013440860215053752,0.41184387617765816,0.01208466663105291,55,-0.18010228420810936,216,0.031534158748654645
ID,KL-SFT,ROBJOB8D_W27,"Do you think it is very likely, somewhat likely, not very likely, or not at all likely that the job of a construction worker will be mostly replaced by robots or computers in your lifetime?",True,4,100,800,0.0,0.33375,0.010902397328756062,55,0.07085247587834331,216,0.0357786752499839
ID,KL-SFT,ROBJOB8E_W27,"Do you think it is very likely, somewhat likely, not very likely, or not at all likely that the job of a fast food worker will be mostly replaced by robots or computers in your lifetime?",True,4,109,871,0.0011467889908256534,0.399540757749713,0.007927131032674064,53,0.022780600881008306,208,0.034465546027256114
ID,KL-SFT,ROBJOB8F_W27,"Do you think it is very likely, somewhat likely, not very likely, or not at all likely that the job of a teacher will be mostly replaced by robots or computers in your lifetime?",True,4,121,966,0.0020661157024793875,0.3033126293995859,0.008864624462457891,56,-0.06200143711804366,220,0.03527694503843973
ID,KL-SFT,ROBJOB8G_W27,"Do you think it is very likely, somewhat likely, not very likely, or not at all likely that the job of a insurance claims processor will be mostly replaced by robots or computers in your lifetime?",True,4,101,808,0.0,0.3910891089108911,0.007985336233352854,55,0.1084738735992726,216,0.027868473171303424
ID,KL-SFT,ROBJOB9_W27,"How likely, if at all, do you think it is that your own job or profession will be mostly done by robots or computers in your lifetime?",True,4,96,766,0.0026041666666666297,0.36945169712793735,0.007466472044658163,51,0.11745213704170701,200,0.0314822963704186
ID,KL-SFT,SAFECRIME_W26,"How safe, if at all, would you say your local community is from crime? Would you say it is",True,4,98,783,0.0012755102040816757,0.43039591315453385,0.014030538964514502,55,0.012735440035438065,216,0.04003490983428763
ID,KL-SFT,SHOOTFREQ_W26,"How often, if ever, do you go shooting or to a gun range?",True,4,96,767,0.0013020833333333703,0.34419817470664926,0.010480433666942889,51,0.08925440262258268,200,0.05061359003622255
ID,KL-SFT,VOICE1_W27,"Do you ever use a voice-controlled digital assistant, such as Apple Siri, Amazon Alexa, Google Assistant, or Microsoft Cortana?",True,2,93,742,0.0026881720430107503,0.49595687331536387,0.0024936953983362704,51,0.24222939684897948,100,0.053147086753715864
ID,KL-SFT,VOICE3_W27,"Do you ever use a digital assistant to control other devices in your home, such as a stereo, tv, thermostat, or lighting?",True,2,100,798,0.0024999999999999467,0.6240601503759399,0.0016617789599231516,47,0.03677167669943136,92,0.03439522677129395
ID,KL-SFT,VOICE4_W27,"When you use digital assistants, how often do they accurately respond to your commands?",True,3,103,823,0.0012135922330097637,0.36816524908869985,0.004413615652752333,47,0.18009382847822586,138,0.03617107092310276
ID,KL-SFT,VOICE5A_W27,"Which of the following, if any, are reasons why you use a voice-controlled digital assistant? It lets me use my phone or device while doing other things with my hands",True,3,99,791,0.0012626262626262985,0.4424778761061947,0.004943844552076205,47,-0.0272242176430398,138,0.038123690279926854
ID,KL-SFT,VOICE5B_W27,"Which of the following, if any, are reasons why you use a voice-controlled digital assistant? Spoken language feels more natural than typing",True,3,101,806,0.0024752475247524774,0.29652605459057074,0.002918351444625567,47,-0.0024597973078304605,138,0.034910874590148
ID,KL-SFT,VOICE5C_W27,"Which of the following, if any, are reasons why you use a voice-controlled digital assistant? It's easier for children to use",True,3,99,790,0.002525252525252486,0.5506329113924051,0.005371566617491479,47,0.081391931908481,138,0.038604107737951865
ID,KL-SFT,VOICE5D_W27,"Which of the following, if any, are reasons why you use a voice-controlled digital assistant? It's fun",True,3,105,839,0.0011904761904761862,0.34088200238379024,0.004680016510657552,47,-0.22165640144251766,138,0.03400493796396108
ID,KL-SFT,WORK2_W27,"On a different subject, would you say that society generally places too much importance on working and having a job, not enough importance on working and having a job, or is it just about right?",False,3,91,726,0.0027472527472527375,0.384297520661157,0.016936585280850694,55,-0.04417401107198895,162,0.0930904681722137
ID,KL-SFT,WORK3A_W27,What impact have the following technologies had on you and your job or career? Industrial robots,False,3,105,838,0.0023809523809523725,0.4331742243436754,0.009256817452211307,52,-0.14706929763056417,153,0.04291377174640488
ID,KL-SFT,WORK3B_W27,What impact have the following technologies had on you and your job or career? Word processing or spreadsheet software,False,3,107,856,0.0,0.7266355140186916,0.006191737296014629,51,0.40592979308447685,150,0.04874912031103268
ID,KL-SFT,WORK3C_W27,What impact have the following technologies had on you and your job or career? Email or social media,False,3,91,727,0.0013736263736263687,0.530949105914718,0.005231617232987446,51,0.20066168098762435,150,0.041001259270526925
ID,KL-SFT,WORK3D_W27,What impact have the following technologies had on you and your job or career? Software that manages your daily work schedule or routine,False,3,91,727,0.0013736263736263687,0.4938101788170564,0.009610117987070508,51,0.15129751729794258,150,0.045731284672542186
ID,KL-SFT,WORK3E_W27,What impact have the following technologies had on you and your job or career? Smartphones,False,3,96,768,0.0,0.5950520833333334,0.005255519027493541,52,0.29735123948771375,153,0.03449537330184771
ID,KL-SFT,WORK3F_W27,What impact have the following technologies had on you and your job or career? Technologies that help customers serve themselves on their own,False,3,107,856,0.0,0.41705607476635514,0.008921662785101701,51,-0.3009729130697532,150,0.05266982238122112
ID,KL-SFT,WORK4A_W27,"Thinking about how demanding your work is, has technology generally made your work",False,3,103,824,0.0,0.33495145631067963,0.003800712483180217,51,0.17935938507135146,150,0.0376746850302977
ID,KL-SFT,WORK4B_W27,"Thinking about how interesting your work is, has technology generally made your work",False,3,95,760,0.0,0.4631578947368421,0.007878484491734544,52,-0.2586686743923992,153,0.04642893924048572
ID,KL-SFT,WORK4C_W27,"Thinking about opportunities for advancement in your career, do you feel that technology has",False,3,98,784,0.0,0.44005102040816324,0.004624394205037086,50,0.19780191190768615,147,0.045323041073665485
ID,KL-SFT,WORK5A_W27,"Have you yourself ever lost a job because your employer replaced your position with a machine, robot or computer program?",False,3,108,864,0.0,0.8877314814814815,0.007785951076563079,54,-0.04023860933063314,159,0.016357898639045527
ID,KL-SFT,WORK6_W27,"Have you ever had your pay or hours reduced because your employer replaced some aspect of your job with a machine, robot or computer program?",False,3,105,840,0.0,0.9095238095238095,0.007389508699527749,56,0.1786546699931068,165,0.023997504543252408
ID,KL-SFT,WORK7_W27,"Do you personally know anyone who has lost a job, or had their pay or hours reduced, because their employer replaced their work with a machine, robot or computer program?",True,2,102,814,0.002450980392156854,0.6597051597051597,0.0022810465283622694,56,0.298922597589356,110,0.023196180729159587
ID,KL-SFT,WORLDDANGER_W26,"Compared to 50 years ago, do you think",False,3,120,960,0.0,0.5145833333333333,0.007650169789587584,54,0.27466223551400054,159,0.07110165313417452
ID,KL-SFT,WORRYA_W26,"How much, if at all, do you worry about the following happening to you? Having your home broken into",True,3,115,920,0.0,0.44021739130434784,0.004341478181733759,50,0.15089854148866197,147,0.04152948678885589
ID,KL-SFT,WORRYB_W26,"How much, if at all, do you worry about the following happening to you? Being the victim of a terrorist attack",True,3,92,734,0.0027173913043477826,0.45776566757493187,0.007024644513476047,50,0.2789171284290045,147,0.06375793427155411
ID,KL-SFT,WORRYC_W26,"How much, if at all, do you worry about the following happening to you? Losing your job",True,3,102,811,0.006127450980392135,0.36991368680641185,0.005279203302425798,47,0.11227205875543485,138,0.05260662547387675
ID,KL-SFT,WORRYD_W26,"How much, if at all, do you worry about the following happening to you? Not being able to pay your bills",True,3,88,702,0.0028409090909090606,0.349002849002849,0.0068782174790476235,51,0.2685701224758401,150,0.065812746966968
ID,KL-SFT,WORRYE_W26,"How much, if at all, do you worry about the following happening to you? Being the victim of a violent crime",True,3,92,736,0.0,0.46059782608695654,0.006994369989012654,51,-0.0630223663584391,150,0.05379453579669962
ID,KL-SFT,WORRYF_W26,"How much, if at all, do you worry about the following happening to you? Being the victim of a mass shooting",True,3,100,797,0.003750000000000031,0.493099121706399,0.006485503279398319,51,0.4748851453492497,150,0.06382047177891445
ID,KL-SFT,WORRYG_W26,"How much, if at all, do you worry about the following happening to you? Having a personal health crisis",True,3,102,814,0.002450980392156854,0.4557739557739558,0.007299325379172145,53,-0.06872706405763429,156,0.04545212851080236
ID,RLVR,CAREGIV1_W27,"Please consider the following scenario - in the future, people could be provided with a robot caregiver that would allow them to continue living in their own home as they age. How much have you heard, read, or thought about this idea before today?",True,3,79,632,0.0,0.31170886075949367,0.2757702217044299,51,-0.15740316323588555,150,0.040048535351516854
ID,RLVR,CAREGIV2_W27,Based on what you know does the concept of a robot caregiver for the elderly seem,True,4,107,856,0.0,0.5186915887850467,0.11828973900794598,51,0.08594735327589767,200,0.03463369353813196
ID,RLVR,CAREGIV3A_W27,"How enthusiastic are you, if at all, about the possibility of a robot caregiver for society as a whole?",True,4,108,864,0.0,0.46296296296296297,0.08785723649666169,51,0.4621202193750569,200,0.04177008276281464
ID,RLVR,CAREGIV3B_W27,"How worried are you, if at all, about the possibility of a robot caregiver for society as a whole?",True,4,102,815,0.001225490196078427,0.3521472392638037,0.044666794932534074,49,0.07814372632597592,192,0.02875608921035257
ID,RLVR,CAREGIV4_W27,"Would you, personally, be interested in this type of robot caregiver for yourself or a member of your family?",True,2,112,895,0.0011160714285713969,0.464804469273743,0.10925021869943019,51,0.6741350524029845,100,0.08330420736708978
ID,RLVR,CAREGIV6A_W27,"If robot caregivers such as these were developed, do you think the following are likely or not likely to happen as a result? Young people would feel less worried about caring for their aging relatives",True,2,82,656,0.0,0.7378048780487805,0.07075916532816566,51,0.11485757014915132,100,0.04997022115101554
ID,RLVR,CAREGIV6B_W27,"If robot caregivers such as these were developed, do you think the following are likely or not likely to happen as a result? Society would save money on caring for older adults",True,2,99,792,0.0,0.6565656565656566,0.18232024037842567,51,nan,100,0.06575124066617881
ID,RLVR,CAREGIV6C_W27,"If robot caregivers such as these were developed, do you think the following are likely or not likely to happen as a result? Many older adults would treat their robot caregiver like a human friend",True,2,111,888,0.0,0.5833333333333334,0.13485707866664726,51,0.46278236740382217,100,0.05799609552165267
ID,RLVR,CAREGIV6D_W27,"If robot caregivers such as these were developed, do you think the following are likely or not likely to happen as a result? Older adults would feel more isolated than they do today",True,2,93,742,0.0026881720430107503,0.5808625336927223,0.005690381283236498,51,0.044636827661343435,100,0.045520484577922016
ID,RLVR,CAREGIV6E_W27,"If robot caregivers such as these were developed, do you think the following are likely or not likely to happen as a result? Older adults would feel more independent and self-sufficient",True,2,105,840,0.0,0.6297619047619047,0.1309674738708731,50,0.5889994485057672,98,0.06781576784284428
ID,RLVR,CAREGIV6F_W27,"If robot caregivers such as these were developed, do you think the following are likely or not likely to happen as a result? These robots would only be used by people who could not afford a human caregiver for their loved one",True,2,91,728,0.0,0.38186813186813184,0.22317788610200548,51,-0.09285060980274934,100,0.04362191900140299
ID,RLVR,CAREGIV7_W27,"Would you feel better, worse, or would it not make a difference if the robot caregiver in this scenario had a camera so that a human operator could monitor the situation at all times?",False,3,107,856,0.0,0.5502336448598131,0.1026302120055154,51,0.45180505691124,150,0.03482765750825654
ID,RLVR,CAREREL_W27,"How likely is it that, at some point in your life, you will be responsible for caring for an aging parent or family member?",False,5,90,720,0.0,0.3,0.1542447655433969,55,-0.10599192614872702,270,0.04543527188823637
ID,RLVR,CARRYGUN_W26,"How often, if ever, do you carry a handgun or pistol outside your home, not including times when you are transporting it?",True,4,101,808,0.0,0.43564356435643564,0.2107675197549408,45,0.18293264091677275,176,0.04428728757533833
ID,RLVR,CARS10A_W27,"If driverless vehicles become widespread, which of the following do you think are likely to happen as a result? Elderly and disabled people will be able to live more independently",True,2,98,784,0.0,0.8380102040816326,0.07530821503204096,56,0.280175319053373,110,0.05629608240376661
ID,RLVR,CARS10B_W27,"If driverless vehicles become widespread, which of the following do you think are likely to happen as a result? Many people who drive for a living would lose their jobs",True,2,95,760,0.0,0.8118421052631579,0.04374236887600202,56,-0.2577099970884158,110,0.027575575588029456
ID,RLVR,CARS10C_W27,"If driverless vehicles become widespread, which of the following do you think are likely to happen as a result? Owning a car would become much less important to people",True,2,106,848,0.0,0.5224056603773585,0.06647108383340421,55,0.46817308094189986,108,0.04327711647876796
ID,RLVR,CARS10D_W27,"If driverless vehicles become widespread, which of the following do you think are likely to happen as a result? Most people would never learn how to drive a car on their own",True,2,107,856,0.0,0.6728971962616822,0.03911649850021862,54,0.19873667376834636,106,0.0360544840816724
ID,RLVR,CARS10E_W27,"If driverless vehicles become widespread, which of the following do you think are likely to happen as a result? There would be much less traffic in major cities",True,2,85,680,0.0,0.2897058823529412,0.23313963862100023,56,0.7273185543417794,110,0.06765493831341671
ID,RLVR,CARS1_W27,"How much have you seen or heard about the effort to develop driverless vehicles - that is, cars and trucks that can operate on their own without a human driver?",True,3,94,752,0.0,0.5625,0.06047458599488213,54,0.4106344122959419,159,0.05065278845816027
ID,RLVR,CARS2_W27,"Has what you've seen or heard about driverless vehicles been mostly positive, mostly negative, or a mix of both?",False,3,112,896,0.0,0.578125,0.07752896640423018,54,0.4282409779480831,159,0.044329759448321585
ID,RLVR,CARS3A_W27,"How enthusiastic are you, if at all, about the development of driverless vehicles?",True,4,90,720,0.0,0.3375,0.1095419359359955,55,0.5337401564004215,216,0.05273620907869817
ID,RLVR,CARS3B_W27,"How worried are you, if at all, about the development of driverless vehicles?",True,4,99,792,0.0,0.3484848484848485,0.07160357649482411,56,0.1807096561800283,220,0.03248868919434046
ID,RLVR,CARS4_W27,"How long, if ever, do you think it will take for most of the vehicles on the road to be driverless, rather than driven by humans?",True,5,97,776,0.0,0.5541237113402062,0.13526325830466276,56,-0.17886912271309702,275,0.025726507221353317
ID,RLVR,CARS5_W27,"Would you, personally, want to ride in a driverless vehicle if you had the opportunity?",True,2,90,720,0.0,0.5125,0.1234558036602262,55,0.7598664575446172,108,0.09555920248677148
ID,RLVR,CARS7A_W27,How safe would you feel sharing the road with a driverless passenger vehicle?,True,4,99,792,0.0,0.3977272727272727,0.09184348892238413,55,0.5962298132239024,216,0.05114950995545466
ID,RLVR,CARS7B_W27,How safe would you feel sharing the road with a driverless freight truck?,True,4,95,760,0.0,0.3171052631578947,0.134795508270811,56,0.2173959869441743,220,0.0497460276060744
ID,RLVR,CARS8_W27,"If driverless vehicles become widespread, do you think that the number of people killed or injured in traffic accidents will increase, decrease, or stay about the same?",False,3,112,896,0.0,0.42857142857142855,0.19168975883445302,55,0.6985634127152989,162,0.0667840168295512
ID,RLVR,CARS9A_W27,"Would you strongly favor, favor, oppose, or strongly oppose the following rules and regulations for driverless vehicles? Requiring them to travel in dedicated lanes",True,4,95,760,0.0,0.41578947368421054,0.14535519111336787,55,-0.15424755063001871,216,0.039201167387977465
ID,RLVR,CARS9B_W27,"Would you strongly favor, favor, oppose, or strongly oppose the following rules and regulations for driverless vehicles? Restricting them from traveling near certain areas, such as schools",True,4,91,728,0.0,0.32967032967032966,0.23748623951165573,56,-0.016277056131634673,220,0.04774980523630695
ID,RLVR,CARS9C_W27,"Would you strongly favor, favor, oppose, or strongly oppose the following rules and regulations for driverless vehicles? Requiring them to have a person in the driver's seat who could take control in an emergency situation",True,4,99,792,0.0,0.4772727272727273,0.1320488661174167,56,-0.15289347530737077,220,0.04412765535210827
ID,RLVR,CRIMEVICTIM_W26,"Have you ever been a victim of a violent crime, whether a gun was used or not?",True,2,99,792,0.0,0.8371212121212122,0.06898133432194511,55,-0.018705876496579357,108,0.04487430997983802
ID,RLVR,DEFENDGUN_W26,"Not including in military combat or as part of your job, have you ever used a gun to defend yourself, your family or possessions, either by firing it or threatening to fire it?",True,2,104,832,0.0,0.9399038461538461,0.022231354393206722,54,0.01936141731462572,106,0.02681017301733399
ID,RLVR,DRONE1_W27,Do you personally own a flying drone?,True,2,106,848,0.0,0.8844339622641509,0.01301914212710498,52,0.447473802849363,102,0.025176863696015392
ID,RLVR,DRONE2_W27,Have you ever seen someone operating a drone?,True,2,99,792,0.0,0.6843434343434344,0.12790564076371222,52,0.4852493426674559,102,0.07692230108562398
ID,RLVR,DRONE4A_W27,Do you think that private citizens should or should not be allowed to pilot drones in the following areas? Near people's homes,False,3,104,832,0.0,0.4014423076923077,0.06259666920715666,52,0.4024282340103217,153,0.04074957497411817
ID,RLVR,DRONE4B_W27,Do you think that private citizens should or should not be allowed to pilot drones in the following areas? Near crime scenes or traffic accidents,False,3,98,784,0.0,0.3482142857142857,0.09907452015993178,52,-0.1408042756103837,153,0.036743641519458706
ID,RLVR,DRONE4C_W27,Do you think that private citizens should or should not be allowed to pilot drones in the following areas? On beaches,False,3,95,760,0.0,0.35,0.10834199682774823,52,0.16138711119979182,153,0.042392350407542204
ID,RLVR,DRONE4D_W27,Do you think that private citizens should or should not be allowed to pilot drones in the following areas? In public parks,False,3,98,784,0.0,0.39540816326530615,0.03712756592969095,51,0.23302845036814493,150,0.04750564943443345
ID,RLVR,DRONE4E_W27,"Do you think that private citizens should or should not be allowed to pilot drones in the following areas? At events, like concerts or rallies",False,3,103,824,0.0,0.3580097087378641,0.0672198517337105,52,0.12838775433380265,153,0.04883786804592231
ID,RLVR,EVEROWN_W26,"Have you ever owned a gun at any point in your life, or have you never owned a gun?",True,2,88,704,0.0,0.6889204545454546,0.035015292458589066,54,0.5109121353523198,106,0.04435936620455501
ID,RLVR,EVERSHOT_W26,"Regardless of whether or not you own a gun, have you ever fired a gun?",True,2,102,816,0.0,0.7916666666666666,0.03155028363023113,54,0.6535070936434766,106,0.07438745287281077
ID,RLVR,GROWUPGUN1_W26,"Thinking about when you were growing up, as far as you know, were there ever any guns in your household or not?",False,3,101,808,0.0,0.4752475247524752,0.04586472629799343,56,0.4580903443715833,165,0.08242774829150452
ID,RLVR,GROWUPGUN2A_W26,Would you say the following was a reason or was not a reason why there were guns in your household when you were growing up? For protection,True,2,95,760,0.0,0.4605263157894737,0.10974465649589871,48,0.11833191028373043,94,0.08154804040514792
ID,RLVR,GROWUPGUN2B_W26,Would you say the following was a reason or was not a reason why there were guns in your household when you were growing up? For hunting,True,2,90,720,0.0,0.6194444444444445,0.04655680047516064,48,0.6170855325851063,94,0.0544849568028335
ID,RLVR,GROWUPGUN2C_W26,"Would you say the following was a reason or was not a reason why there were guns in your household when you were growing up? For sport shooting, including target shooting and trap and skeet",True,2,100,800,0.0,0.5575,0.024876071674224353,49,0.370511847153235,96,0.057561602440145174
ID,RLVR,GROWUPGUN4_W26,"Thinking about the people in the community where you spent the majority of time when you were growing up, as far as you know, how many people owned guns?",True,4,98,784,0.0,0.40688775510204084,0.1220860773984147,54,0.4651270722380223,212,0.053505162979895805
ID,RLVR,GROWUPGUN6_W26,"How often, if ever, did you go shooting or to a gun range when you were growing up?",True,4,101,808,0.0,0.4207920792079208,0.10750740936261297,53,0.4063357312132037,208,0.04203855731786619
ID,RLVR,GROWUPGUN7_W26,"How often, if ever, did you use air guns, such as paintball, BB or pellet guns when you were growing up?",True,4,105,840,0.0,0.3416666666666667,0.22055113089183204,56,0.1093977396873674,220,0.0497214584890442
ID,RLVR,GROWUPVIOL_W26,How much of a problem was gun violence in the community where you spent the majority of time when you were growing up?,True,4,93,744,0.0,0.25,0.16765614854816768,55,0.2715738556864438,216,0.046828097849764494
ID,RLVR,GUN1_W26,"Does anyone else in your household own any guns (not including air guns, such as paintball, BB or pellet guns)?",True,2,93,744,0.0,0.6424731182795699,0.020565230002223763,56,0.692694723144538,110,0.08322852193173302
ID,RLVR,GUNACCESS_W26,"Thinking about when you're at home, would you say there is a gun that is both loaded and easily accessible to you",True,4,96,768,0.0,0.3854166666666667,0.058874703234174736,47,0.4768098732657583,184,0.05142260087634767
ID,RLVR,GUNACTIVITYA_W26,"How often, if ever, do you visit websites about guns, hunting or other shooting sports",True,4,119,952,0.0,0.6271008403361344,0.06773004372071877,55,0.46191979723572235,216,0.04112424302745967
ID,RLVR,GUNACTIVITYB_W26,"How often, if ever, do you watch TV programs about guns or watch gun-oriented videos",True,4,86,688,0.0,0.5348837209302325,0.1102159354849336,56,0.1872785313387966,220,0.041366111387657604
ID,RLVR,GUNACTIVITYC_W26,"How often, if ever, do you listen to gun-oriented podcasts or radio shows",True,4,112,896,0.0,0.7633928571428571,0.03394827817961561,55,0.3828928048245726,216,0.033934626443693654
ID,RLVR,GUNACTIVITYD_W26,"How often, if ever, do you participate in online discussion forums about guns",True,4,106,848,0.0,0.7948113207547169,0.05195000199969373,56,0.06854810384808074,220,0.01853281250921029
ID,RLVR,GUNACTIVITYE_W26,"How often, if ever, do you attend gun shows",True,4,102,816,0.0,0.7450980392156863,0.05635451137069438,55,0.38448037301984583,216,0.041241323699020775
ID,RLVR,GUNASSOCIATIONA_W26,Are you currently a member of a gun or shooting club or gun range,True,2,97,776,0.0,0.9213917525773195,0.03470852885567811,47,0.34911187103005636,92,0.025925061947403374
ID,RLVR,GUNCOMMUNITY_W26,Do you feel that people in your local community tend to look at most gun owners in a positive way or a negative way?,True,2,100,800,0.0,0.64125,0.04074804399403217,56,0.4774298282265947,110,0.10014045953539867
ID,RLVR,GUNCONTRIBA_W26,"How much, if at all, do you think the ease with which people can legally obtain guns contributes to gun violence in the country today?",True,4,90,720,0.0,0.3055555555555556,0.13435273741905832,56,0.16289409578309846,220,0.06889948544455429
ID,RLVR,GUNCONTRIBB_W26,"How much, if at all, do you think the ease with which people can illegally obtain guns contributes to gun violence in the country today?",True,4,102,816,0.0,0.44730392156862747,0.04625882183400314,54,0.13777708986649384,212,0.03266762526354427
ID,RLVR,GUNCONTRIBC_W26,"How much, if at all, do you think the amount of gun violence in movies and television contributes to gun violence in the country today?",True,4,92,736,0.0,0.29483695652173914,0.08860074666066083,50,0.11769080016227665,196,0.04627955887147731
ID,RLVR,GUNCONTRIBD_W26,"How much, if at all, do you think lack of economic opportunities contributes to gun violence in the country today?",True,4,100,800,0.0,0.31875,0.10909287521298483,50,0.29983882412457863,196,0.03959971764121679
ID,RLVR,GUNCONTRIBE_W26,"How much, if at all, do you think the amount of gun violence in video games contributes to gun violence in the country today?",True,4,101,808,0.0,0.28589108910891087,0.03777019486969814,51,0.23651742378592647,200,0.053172943501778105
ID,RLVR,GUNCONTRIBF_W26,"How much, if at all, do you think family instability contributes to gun violence in the country today?",True,4,104,832,0.0,0.40625,0.11276386593296706,51,0.4061265764387208,200,0.02187000493866445
ID,RLVR,GUNCOURSES_W26,"Have you ever taken any gun safety courses such as weapons training, hunter safety or firearm safety?",True,2,100,800,0.0,0.62875,0.035693936803543255,56,0.5709680389957759,110,0.07953342273588518
ID,RLVR,GUNFRIEND_W26,"As far as you know, how many of your friends, if any, own guns?",True,4,99,792,0.0,0.3686868686868687,0.18224518202426168,54,0.46886066098645396,212,0.0657202505675098
ID,RLVR,GUNIDENTITY_W26,"How important, if at all, is being a gun owner to your overall identity?",True,4,99,792,0.0,0.31313131313131315,0.05267687833552575,47,0.6107700305444057,184,0.05463513867981448
ID,RLVR,GUNKILLF1_W26,"Which comes closer to your view, even if neither is exactly right?",True,2,107,855,0.001168224299065379,0.6771929824561403,0.02030511409866302,50,0.7835841662732657,98,0.12171018423352013
ID,RLVR,GUNKILLF2_W26,"Thinking about people who commit suicide using a gun, which comes closer to your view, even if neither is exactly right?",True,2,102,816,0.0,0.6311274509803921,0.025561289324253042,51,0.8576884928844728,100,0.1004307659638747
ID,RLVR,GUNLOADED1_W26,"In general, as far as you know, how many of the guns in your home would you say are kept loaded?",True,3,105,840,0.0,0.5107142857142857,0.03760256022189324,48,0.5541763425902895,141,0.057927330732356924
ID,RLVR,GUNLOADED2_W26,"In general, is the gun in your home kept loaded, or not?",True,2,31,248,0.0,0.5483870967741935,0.06020254591423393,19,0.16300477651842812,36,0.0662644551121666
ID,RLVR,GUNLOCKED1_W26,"In general, as far as you know, how many of the guns in your home would you say are kept in a locked place?",True,3,102,816,0.0,0.4387254901960784,0.09925501734878382,48,0.2105938794681274,141,0.04424929595431695
ID,RLVR,GUNLOCKED2_W26,"In general, is the gun in your home kept in a locked place, or not?",True,2,31,248,0.0,0.45564516129032256,0.20188661663400725,19,-0.1180700785425284,36,0.07333357971358394
ID,RLVR,GUNRESPKIDSA_W26,"Thinking about gun owners who have children in their home, how important do you think it is for them to: Keep all of their guns in a locked place",True,4,107,856,0.0,0.8469626168224299,0.05809340543681516,51,0.24187450106652753,200,0.0371145218079463
ID,RLVR,GUNRESPKIDSB_W26,"Thinking about gun owners who have children in their home, how important do you think it is for them to: Keep all of their guns unloaded",True,4,105,840,0.0,0.7095238095238096,0.11892225971778418,51,0.18202092113984447,200,0.04600177968376688
ID,RLVR,GUNRESPKIDSC_W26,"Thinking about gun owners who have children in their home, how important do you think it is for them to: Take gun safety courses",True,4,101,808,0.0,0.7636138613861386,0.08116377247982716,51,0.2784656743745,200,0.03667695748303429
ID,RLVR,GUNRESPKIDSD_W26,"Thinking about gun owners who have children in their home, how important do you think it is for them to: Advise visitors that there are guns in the house",True,4,102,816,0.0,0.09803921568627451,0.45742406871390484,46,0.034430068531161255,180,0.03888804392195282
ID,RLVR,GUNRESPKIDSE_W26,"Thinking about gun owners who have children in their home, how important do you think it is for them to: Advise visitors with children that there are guns in the house",True,4,100,800,0.0,0.4375,0.2449018263518418,47,0.11537877363645124,184,0.038607256431922185
ID,RLVR,GUNRESPKIDSF_W26,"Thinking about gun owners who have children in their home, how important do you think it is for them to: Store guns and ammunition separately",True,4,104,832,0.0,0.703125,0.12950518448971748,51,-0.02927873034399,200,0.042915575834702686
ID,RLVR,GUNRESPKIDSG_W26,"Thinking about gun owners who have children in their home, how important do you think it is for them to: Keep their shooting skills up-to-date",True,4,88,704,0.0,0.3991477272727273,0.14401052011362744,51,0.13546577267292745,200,0.03309029125610151
ID,RLVR,GUNRESPKIDSH_W26,"Thinking about gun owners who have children in their home, how important do you think it is for them to: Talk to their children about gun safety",True,4,118,944,0.0,0.9491525423728814,0.025672990804413286,51,nan,200,0.014310973485838775
ID,RLVR,GUNRESPNOKIDSA_W26,Thinking about gun owners who do not have children in their home how important do you think it is for them to: Keep all of their guns in a locked place,True,4,98,784,0.0,0.5880102040816326,0.1385509951110072,50,-0.0343554365076305,196,0.04515611648394982
ID,RLVR,GUNRESPNOKIDSB_W26,Thinking about gun owners who do not have children in their home how important do you think it is for them to: Keep all of their guns unloaded,True,4,105,840,0.0,0.4928571428571429,0.20464331736912145,50,-0.3714346957716526,196,0.044822664639930114
ID,RLVR,GUNRESPNOKIDSC_W26,Thinking about gun owners who do not have children in their home how important do you think it is for them to: Take gun safety courses,True,4,83,664,0.0,0.7048192771084337,0.09140485380380158,50,-0.07189727973501941,196,0.03588091657262951
ID,RLVR,GUNRESPNOKIDSD_W26,Thinking about gun owners who do not have children in their home how important do you think it is for them to: Advise visitors that there are guns in the house,True,4,91,728,0.0,0.11950549450549451,0.41922692312886306,48,0.06035635483496473,188,0.0399865024211832
ID,RLVR,GUNRESPNOKIDSE_W26,Thinking about gun owners who do not have children in their home how important do you think it is for them to: Advise visitors with children that there are guns in the house,True,4,100,800,0.0,0.5125,0.1609254332632917,48,-0.035752031135095355,188,0.0456869732876355
ID,RLVR,GUNRESPNOKIDSF_W26,Thinking about gun owners who do not have children in their home how important do you think it is for them to: Store guns and ammunition separately,True,4,98,784,0.0,0.46683673469387754,0.2119683144515313,50,0.13393586455780912,196,0.04451673689942038
ID,RLVR,GUNRESPNOKIDSG_W26,Thinking about gun owners who do not have children in their home how important do you think it is for them to: Keep their shooting skills up-to-date,True,4,106,848,0.0,0.3714622641509434,0.1399727613835519,50,0.10878755576268928,196,0.027141473988996218
ID,RLVR,GUNSAFE2_W26,Would having a gun in your household make you feel,False,3,91,727,0.0013736263736263687,0.4154057771664374,0.10945374298072409,52,0.587737783643342,153,0.07345480252968418
ID,RLVR,GUNSAFETYKIDS_W26,"For this question, please think about your child or children who are under 18. Have you ever talked with your child or children about gun safety?",False,3,100,800,0.0,0.66375,0.13532647919125435,45,0.08293939215354357,132,0.04909022438299761
ID,RLVR,GUNSAFE_W26,Does having a gun in your household make you feel,False,3,100,800,0.0,0.64375,0.05199679817764547,48,0.6656008092129433,141,0.0790220866759445
ID,RLVR,GUNSOCIETY_W26,Do you feel that society in general tends to look at most gun owners in a positive way or a negative way?,True,2,102,816,0.0,0.5073529411764706,0.025639257745015596,55,0.5091554320606044,108,0.0573933853747973
ID,RLVR,GUNTHREAT_W26,Has anyone ever used a gun to threaten or intimidate you or someone in your family?,True,2,96,768,0.0,0.73046875,0.06766579142007308,55,0.1400177307152802,108,0.05059251582030537
ID,RLVR,GUNTYPEOWNC_W26,Do you currently or have you ever owned a shotgun?,True,3,102,816,0.0,0.38480392156862747,0.07682017019963844,48,0.4205712943903407,141,0.051274620901755115
ID,RLVR,GUN_W26,"Do you personally own any guns (not including air guns, such as paintball, BB or pellet guns)?",True,2,93,744,0.0,0.7150537634408602,0.03131562595488992,55,0.6947233348838767,108,0.0886236793853276
ID,RLVR,HIRING1_W27,"Please consider the following scenario - computer programs being used to screen and rank job applicants. How much have you heard, read, or thought about this idea before today?",True,3,92,736,0.0,0.3654891304347826,0.2783478745768053,51,-0.013304094905426922,150,0.03656877516150286
ID,RLVR,HIRING2_W27,"Based on what you know, does the concept of using computer programs to make hiring decisions seem",True,4,102,816,0.0,0.34681372549019607,0.13083347494328984,51,0.08010916903130909,200,0.03344032691563989
ID,RLVR,HIRING3A_W27,"How enthusiastic are you, if at all, about the possibility of using computer programs to make hiring decisions for society as a whole?",True,4,105,840,0.0,0.44761904761904764,0.12081240625527145,51,-0.00661910533532757,200,0.031541726793384024
ID,RLVR,HIRING3B_W27,"How worried are you, if at all, about the possibility of using computer programs to make hiring decisions for society as a whole?",True,4,101,808,0.0,0.45792079207920794,0.09637348867794417,52,-0.16961977163158035,204,0.02934414151565888
ID,RLVR,HIRING4_W27,"Would you, personally, want to apply for a job that used this type of computer program to make hiring decisions?",True,2,111,888,0.0,0.7117117117117117,0.030434715652463567,52,0.3635010712576038,102,0.04417122782935192
ID,RLVR,HIRING6A_W27,"Do you think computer programs for hiring would do a better job, a worse job, or do about the same as humans when it comes to hiring candidates who are well-qualified",False,3,91,728,0.0,0.38186813186813184,0.09694864923268329,52,0.5055797113480399,153,0.04046197286841312
ID,RLVR,HIRING6B_W27,"Do you think computer programs for hiring would do a better job, a worse job, or do about the same as humans when it comes to hiring candidates who fit well with the company's culture",False,3,100,800,0.0,0.62875,0.07853111703660659,52,0.09181184300871739,153,0.04097329271751228
ID,RLVR,HIRING6C_W27,"Do you think computer programs for hiring would do a better job, a worse job, or do about the same as humans when it comes to choosing candidates from a diverse range of backgrounds",False,3,100,800,0.0,0.36875,0.1017440548671365,50,0.6436135479099419,147,0.04662463452848402
ID,RLVR,HIRING6D_W27,"Do you think computer programs for hiring would do a better job, a worse job, or do about the same as humans when it comes to providing opportunities for candidates with non-traditional experiences",False,3,95,760,0.0,0.5578947368421052,0.07378756076148536,52,0.05803807264683548,153,0.035516956583535035
ID,RLVR,HIRING7A_W27,Would you feel better or worse about computer programs making hiring decisions if these computer programs included public data about each candidate - such as the material they post on social media - in making their evaluations,False,3,98,784,0.0,0.4987244897959184,0.13328167985557884,52,-0.18821251166337977,153,0.031225574499044065
ID,RLVR,HIRING7B_W27,"Would you feel better or worse about computer programs making hiring decisions if companies used these computer programs to conduct initial screenings of potential candidates, but then interviewed those candidates in the traditional way",False,3,97,776,0.0,0.663659793814433,0.12513710602290773,52,0.06379931342169823,153,0.04573251195539695
ID,RLVR,IMPREASONGUN_W26,Which of the following is the most important reason why you own a gun?,False,5,48,384,0.0,0.5,0.21971480140213584,37,nan,180,0.03915079237084731
ID,RLVR,INDUSTRY_W27,"What industry or field do you currently work in? If you have multiple jobs, please choose the one that you consider to be your main or primary occupation.",False,11,97,773,0.0038659793814432852,0.11513583441138421,0.24013742813391187,52,0.45763413889176074,561,0.027319334659121057
ID,RLVR,MARGUN_W26,Now thinking about your spouse or partner. Does your spouse or partner own any guns?,True,2,99,792,0.0,0.7373737373737373,0.013684488806273477,40,-0.08900148801130657,78,0.03452525610072966
ID,RLVR,NEVEROWN_W26,Which best describes you?,True,2,102,816,0.0,0.7316176470588235,0.05054241467109273,47,0.7067651224465272,92,0.09804409025564058
ID,RLVR,NOCARRYGUN_W26,And would you say you never carry a handgun or pistol because you don't want to or for some other reason?,True,2,45,360,0.0,0.7055555555555556,0.023346920295531717,32,0.28874668656464053,62,0.06253969198840385
ID,RLVR,PREDICTA_W27,Do you think the following will or will not happen in the next 20 years? Doctors will rely on computer programs to diagnose most diseases and determine treatments,True,4,96,768,0.0,0.5390625,0.10058680281767968,54,0.07553876178224615,212,0.025184229670430817
ID,RLVR,PREDICTB_W27,Do you think the following will or will not happen in the next 20 years? Most stores and retail businesses will be fully automated and involve little or no human interaction between customers and employees,True,4,84,672,0.0,0.3943452380952381,0.10608745577327455,55,-0.125163464137486,216,0.03322522699734897
ID,RLVR,PREDICTC_W27,Do you think the following will or will not happen in the next 20 years? Most deliveries in cities will be made by robots or drones instead of humans,True,4,109,872,0.0,0.43922018348623854,0.14742492071170138,55,0.03135423671495136,216,0.03131355960535455
ID,RLVR,PREDICTD_W27,"Do you think the following will or will not happen in the next 20 years? When people want to buy most common products, they will create them at home using a 3-D printer",True,4,82,656,0.0,0.5045731707317073,0.07338655101339855,55,0.04781226605336975,216,0.042520712345910074
ID,RLVR,REASONGUNA_W26,"Please indicate whether the following is a major reason, a minor reason, or not a reason why you own a gun. For protection",True,3,105,840,0.0,0.6607142857142857,0.09911439278929907,47,0.4908062354956345,138,0.0643609084962478
ID,RLVR,REASONGUNB_W26,"Please indicate whether the following is a major reason, a minor reason, or not a reason why you own a gun. For hunting",True,3,106,848,0.0,0.41037735849056606,0.06595859168401227,47,0.2810573052607699,138,0.0519966109283977
ID,RLVR,REASONGUNC_W26,"Please indicate whether the following is a major reason, a minor reason, or not a reason why you own a gun. For sport shooting, including target shooting and trap and skeet",True,3,96,768,0.0,0.3763020833333333,0.024724013061177528,47,0.2320878367025132,138,0.05118863665255555
ID,RLVR,REASONGUND_W26,"Please indicate whether the following is a major reason, a minor reason, or not a reason why you own a gun. As part of a gun collection",True,3,91,728,0.0,0.5604395604395604,0.028769152780584686,47,-0.30338110635038723,138,0.03624714896571073
ID,RLVR,REASONGUNE_W26,"Please indicate whether the following is a major reason, a minor reason, or not a reason why you own a gun. For my job",True,3,103,824,0.0,0.8762135922330098,0.04264072846679055,47,-0.15265199647986877,138,0.022644608651209694
ID,RLVR,ROBJOB1_W27,"Please consider the following scenario - in the future, robots and computers with advanced capabilities may be able to do most of the jobs that are currently done by humans today. How much have you heard, read, or thought about this idea before today?",True,3,101,808,0.0,0.6386138613861386,0.07756901141284707,56,0.2197022603715656,165,0.04819332333675512
ID,RLVR,ROBJOB2_W27,"Based on what you know, does the idea of robots and computers being able to do most of the jobs currently done by humans in the future seem",True,4,103,824,0.0,0.5788834951456311,0.07703456757776395,55,0.29171466758716397,216,0.028264997187757337
ID,RLVR,ROBJOB3A_W27,"How enthusiastic are you, if at all, about the possibility of robots and computers being able to do most of the jobs currently done by humans in the future, for society as a whole?",True,4,99,792,0.0,0.5467171717171717,0.10238525342913135,55,0.18011585909756078,216,0.043216483002553076
ID,RLVR,ROBJOB3B_W27,"How worried are you, if at all, about the possibility of robots and computers being able to do most of the jobs currently done by humans in the future, for society as a whole?",True,4,118,944,0.0,0.451271186440678,0.05774704168108718,56,0.23224397144446418,220,0.03169576146100036
ID,RLVR,ROBJOB4A_W27,Do you think the following are likely to happen as a result of robots and computers being able to do most of the jobs currently done by humans in the future? Inequality between rich and poor would be much worse than it is today,True,2,81,648,0.0,0.6589506172839507,0.012913989890108526,56,0.5849440606872517,110,0.029927281935026664
ID,RLVR,ROBJOB4B_W27,Do you think the following are likely to happen as a result of robots and computers being able to do most of the jobs currently done by humans in the future? People would have a hard time finding things to do with their lives,True,2,96,768,0.0,0.4739583333333333,0.03401631267759521,55,0.41755028329494553,108,0.038631907942560294
ID,RLVR,ROBJOB4C_W27,Do you think the following are likely to happen as a result of robots and computers being able to do most of the jobs currently done by humans in the future? People would be able to focus less on work and more on the things that really matter to them in life,True,2,102,816,0.0,0.4852941176470588,0.08924241098093727,55,0.277066000787967,108,0.05745893891455384
ID,RLVR,ROBJOB4D_W27,Do you think the following are likely to happen as a result of robots and computers being able to do most of the jobs currently done by humans in the future? The economy as a whole would be much more efficient,True,2,110,880,0.0,0.4329545454545455,0.2220368863468202,56,0.04813980878660933,110,0.06312570101267545
ID,RLVR,ROBJOB4E_W27,"Do you think the following are likely to happen as a result of robots and computers being able to do most of the jobs currently done by humans in the future? The economy would create many new, better-paying jobs for humans",True,2,105,840,0.0,0.4976190476190476,0.04302228552169271,55,0.24907464773632146,108,0.037060974345302436
ID,RLVR,ROBJOB4F_W27,Do you think the following are likely to happen as a result of robots and computers being able to do most of the jobs currently done by humans in the future? Humans would find their jobs more meaningful and fulfilling since machines would mostly be doing things that humans find unappealing,True,2,99,791,0.0012626262626262985,0.5486725663716814,0.017184196985249024,55,0.26640997489727525,108,0.04959093770548735
ID,RLVR,ROBJOB5B_W27,Would you favor or oppose the following? If robots and computers were mostly limited to doing jobs that are dangerous or unhealthy for humans to do,True,4,86,688,0.0,0.4433139534883721,0.14180560275843646,54,-0.012450075301024854,212,0.03019726577933817
ID,RLVR,ROBJOB5C_W27,"Would you favor or oppose the following? If people had the option of paying extra to interact with a human, rather than a robot or computer, when buying a product or service",True,4,110,880,0.0,0.3125,0.15676066781587297,55,-0.05865978309166546,216,0.028309795833272356
ID,RLVR,ROBJOB5D_W27,Would you favor or oppose the following? If the federal government created a national service program that paid people to perform tasks even if a robot or computer could do those tasks faster or cheaper,True,4,101,808,0.0,0.28217821782178215,0.12553637758471806,56,0.051531853991867965,220,0.052765139881674486
ID,RLVR,ROBJOB6_W27,"Which of the following statements best describes how you feel, even if neither is exactly right?",True,2,94,752,0.0,0.6742021276595744,0.02739402935987261,54,0.8310055776239541,106,0.12320720036025971
ID,RLVR,ROBJOB7_W27,"Which of the following statements best describes how you feel, even if neither is exactly right?",True,2,99,792,0.0,0.5340909090909091,0.03482630672477251,53,0.20116813499271136,104,0.08648260598332626
ID,RLVR,ROBJOB8A_W27,"Do you think it is very likely, somewhat likely, not very likely, or not at all likely that the job of a software engineer will be mostly replaced by robots or computers in your lifetime?",True,4,106,848,0.0,0.37264150943396224,0.1516955604578218,55,0.240628599689766,216,0.031204456651123126
ID,RLVR,ROBJOB8B_W27,"Do you think it is very likely, somewhat likely, not very likely, or not at all likely that the job of a legal clerk will be mostly replaced by robots or computers in your lifetime?",True,4,88,704,0.0,0.3664772727272727,0.16955495237224516,53,-0.00307370376487349,208,0.025180953421841932
ID,RLVR,ROBJOB8C_W27,"Do you think it is very likely, somewhat likely, not very likely, or not at all likely that the job of a nurse will be mostly replaced by robots or computers in your lifetime?",True,4,93,744,0.0,0.489247311827957,0.19265312192844145,55,-0.22868635858078523,216,0.031534158748654645
ID,RLVR,ROBJOB8D_W27,"Do you think it is very likely, somewhat likely, not very likely, or not at all likely that the job of a construction worker will be mostly replaced by robots or computers in your lifetime?",True,4,100,800,0.0,0.4025,0.130581363009268,55,0.21957017163625248,216,0.0357786752499839
ID,RLVR,ROBJOB8E_W27,"Do you think it is very likely, somewhat likely, not very likely, or not at all likely that the job of a fast food worker will be mostly replaced by robots or computers in your lifetime?",True,4,109,872,0.0,0.3463302752293578,0.09839442977048729,53,0.18648445850439543,208,0.034465546027256114
ID,RLVR,ROBJOB8F_W27,"Do you think it is very likely, somewhat likely, not very likely, or not at all likely that the job of a teacher will be mostly replaced by robots or computers in your lifetime?",True,4,121,968,0.0,0.3822314049586777,0.2510484644598993,56,-0.15424281562308,220,0.03527694503843973
ID,RLVR,ROBJOB8G_W27,"Do you think it is very likely, somewhat likely, not very likely, or not at all likely that the job of a insurance claims processor will be mostly replaced by robots or computers in your lifetime?",True,4,101,808,0.0,0.36757425742574257,0.09888588966081746,55,0.27603665143324635,216,0.027868473171303424
ID,RLVR,ROBJOB9_W27,"How likely, if at all, do you think it is that your own job or profession will be mostly done by robots or computers in your lifetime?",True,4,96,768,0.0,0.4466145833333333,0.112204886226242,51,0.2498992790076623,200,0.0314822963704186
ID,RLVR,SAFECRIME_W26,"How safe, if at all, would you say your local community is from crime? Would you say it is",True,4,98,784,0.0,0.5038265306122449,0.04435986803367645,55,0.5395073914369353,216,0.04003490983428763
ID,RLVR,SHOOTFREQ_W26,"How often, if ever, do you go shooting or to a gun range?",True,4,96,768,0.0,0.4049479166666667,0.1240432496309302,51,0.5510682157393381,200,0.05061359003622255
ID,RLVR,VOICE1_W27,"Do you ever use a voice-controlled digital assistant, such as Apple Siri, Amazon Alexa, Google Assistant, or Microsoft Cortana?",True,2,93,744,0.0,0.5739247311827957,0.027925786586087145,51,0.6120689729961216,100,0.053147086753715864
ID,RLVR,VOICE3_W27,"Do you ever use a digital assistant to control other devices in your home, such as a stereo, tv, thermostat, or lighting?",True,2,100,800,0.0,0.545,0.021707375637922022,47,0.02406390513840845,92,0.03439522677129395
ID,RLVR,VOICE4_W27,"When you use digital assistants, how often do they accurately respond to your commands?",True,3,103,824,0.0,0.3762135922330097,0.05364993889078941,47,0.12064351013616455,138,0.03617107092310276
ID,RLVR,VOICE5A_W27,"Which of the following, if any, are reasons why you use a voice-controlled digital assistant? It lets me use my phone or device while doing other things with my hands",True,3,99,792,0.0,0.5555555555555556,0.18680920263743295,47,-0.11237723419710129,138,0.038123690279926854
ID,RLVR,VOICE5B_W27,"Which of the following, if any, are reasons why you use a voice-controlled digital assistant? Spoken language feels more natural than typing",True,3,101,808,0.0,0.2599009900990099,0.2407090980228578,47,-0.11822534695065276,138,0.034910874590148
ID,RLVR,VOICE5C_W27,"Which of the following, if any, are reasons why you use a voice-controlled digital assistant? It's easier for children to use",True,3,99,792,0.0,0.5833333333333334,0.018544447208039504,47,-0.009268485901802126,138,0.038604107737951865
ID,RLVR,VOICE5D_W27,"Which of the following, if any, are reasons why you use a voice-controlled digital assistant? It's fun",True,3,105,840,0.0,0.3333333333333333,0.06784496739172532,47,0.08384702884339841,138,0.03400493796396108
ID,RLVR,WORK2_W27,"On a different subject, would you say that society generally places too much importance on working and having a job, not enough importance on working and having a job, or is it just about right?",False,3,91,728,0.0,0.36813186813186816,0.08037566157598616,55,-0.4723255801573175,162,0.0930904681722137
ID,RLVR,WORK3A_W27,What impact have the following technologies had on you and your job or career? Industrial robots,False,3,105,840,0.0,0.530952380952381,0.06648694800906672,52,0.09825633991402198,153,0.04291377174640488
ID,RLVR,WORK3B_W27,What impact have the following technologies had on you and your job or career? Word processing or spreadsheet software,False,3,107,856,0.0,0.8504672897196262,0.07260390019400471,51,nan,150,0.04874912031103268
ID,RLVR,WORK3C_W27,What impact have the following technologies had on you and your job or career? Email or social media,False,3,91,728,0.0,0.6373626373626373,0.11986032410463901,51,0.05694451635702243,150,0.041001259270526925
ID,RLVR,WORK3D_W27,What impact have the following technologies had on you and your job or career? Software that manages your daily work schedule or routine,False,3,91,728,0.0,0.5659340659340659,0.1467991381275166,51,0.04109884237923483,150,0.045731284672542186
ID,RLVR,WORK3E_W27,What impact have the following technologies had on you and your job or career? Smartphones,False,3,96,768,0.0,0.7369791666666666,0.0993331232782284,52,0.280659077048837,153,0.03449537330184771
ID,RLVR,WORK3F_W27,What impact have the following technologies had on you and your job or career? Technologies that help customers serve themselves on their own,False,3,107,855,0.001168224299065379,0.4853801169590643,0.2044133006605456,51,0.3074687160444258,150,0.05266982238122112
ID,RLVR,WORK4A_W27,"Thinking about how demanding your work is, has technology generally made your work",False,3,103,824,0.0,0.375,0.11360064967872258,51,0.1042942143556508,150,0.0376746850302977
ID,RLVR,WORK4B_W27,"Thinking about how interesting your work is, has technology generally made your work",False,3,95,760,0.0,0.531578947368421,0.1020166692130699,52,0.5478625264567691,153,0.04642893924048572
ID,RLVR,WORK4C_W27,"Thinking about opportunities for advancement in your career, do you feel that technology has",False,3,98,784,0.0,0.5446428571428571,0.18865879761924412,50,0.5377965471683948,147,0.045323041073665485
ID,RLVR,WORK5A_W27,"Have you yourself ever lost a job because your employer replaced your position with a machine, robot or computer program?",False,3,108,864,0.0,0.8981481481481481,0.010223652769361434,54,0.37320424006410025,159,0.016357898639045527
ID,RLVR,WORK6_W27,"Have you ever had your pay or hours reduced because your employer replaced some aspect of your job with a machine, robot or computer program?",False,3,105,840,0.0,0.9464285714285714,0.019300680587226806,56,-0.09547962713355249,165,0.023997504543252408
ID,RLVR,WORK7_W27,"Do you personally know anyone who has lost a job, or had their pay or hours reduced, because their employer replaced their work with a machine, robot or computer program?",True,2,102,816,0.0,0.7401960784313726,0.03715141086235637,56,0.19700107885190926,110,0.023196180729159587
ID,RLVR,WORLDDANGER_W26,"Compared to 50 years ago, do you think",False,3,120,960,0.0,0.5822916666666667,0.01812139921539932,54,0.19342165690520288,159,0.07110165313417452
ID,RLVR,WORRYA_W26,"How much, if at all, do you worry about the following happening to you? Having your home broken into",True,3,115,920,0.0,0.525,0.06392394010628837,50,-0.0009175803053462542,147,0.04152948678885589
ID,RLVR,WORRYB_W26,"How much, if at all, do you worry about the following happening to you? Being the victim of a terrorist attack",True,3,92,736,0.0,0.42934782608695654,0.05452490864883837,50,0.23434069720957432,147,0.06375793427155411
ID,RLVR,WORRYC_W26,"How much, if at all, do you worry about the following happening to you? Losing your job",True,3,102,816,0.0,0.47671568627450983,0.09344847823541005,47,0.3440154377337558,138,0.05260662547387675
ID,RLVR,WORRYD_W26,"How much, if at all, do you worry about the following happening to you? Not being able to pay your bills",True,3,88,704,0.0,0.45454545454545453,0.07360296886303798,51,0.48813691746653665,150,0.065812746966968
ID,RLVR,WORRYE_W26,"How much, if at all, do you worry about the following happening to you? Being the victim of a violent crime",True,3,92,736,0.0,0.5081521739130435,0.0796323594996285,51,0.2317720325496413,150,0.05379453579669962
ID,RLVR,WORRYF_W26,"How much, if at all, do you worry about the following happening to you? Being the victim of a mass shooting",True,3,100,800,0.0,0.37875,0.09941449852254584,51,-0.0211898684584291,150,0.06382047177891445
ID,RLVR,WORRYG_W26,"How much, if at all, do you worry about the following happening to you? Having a personal health crisis",True,3,102,816,0.0,0.5306372549019608,0.04703440157575066,53,0.2312873642538043,156,0.04545212851080236
ID,DVR,CAREGIV1_W27,"Please consider the following scenario - in the future, people could be provided with a robot caregiver that would allow them to continue living in their own home as they age. How much have you heard, read, or thought about this idea before today?",True,3,79,632,0.0,0.31962025316455694,0.26943539749935375,51,-0.14105630140793776,150,0.040048535351516854
ID,DVR,CAREGIV2_W27,Based on what you know does the concept of a robot caregiver for the elderly seem,True,4,107,856,0.0,0.5116822429906542,0.10585992386795823,51,0.18253202822262968,200,0.03463369353813196
ID,DVR,CAREGIV3A_W27,"How enthusiastic are you, if at all, about the possibility of a robot caregiver for society as a whole?",True,4,108,864,0.0,0.39814814814814814,0.04444943214222673,51,0.5654973504457769,200,0.04177008276281464
ID,DVR,CAREGIV3B_W27,"How worried are you, if at all, about the possibility of a robot caregiver for society as a whole?",True,4,102,816,0.0,0.3382352941176471,0.025682370453302465,49,0.056284422638731055,192,0.02875608921035257
ID,DVR,CAREGIV4_W27,"Would you, personally, be interested in this type of robot caregiver for yourself or a member of your family?",True,2,112,896,0.0,0.46205357142857145,0.11818877026616427,51,0.6626889058126685,100,0.08330420736708978
ID,DVR,CAREGIV6A_W27,"If robot caregivers such as these were developed, do you think the following are likely or not likely to happen as a result? Young people would feel less worried about caring for their aging relatives",True,2,82,656,0.0,0.7423780487804879,0.0657173489292281,51,0.5320959720020615,100,0.04997022115101554
ID,DVR,CAREGIV6B_W27,"If robot caregivers such as these were developed, do you think the following are likely or not likely to happen as a result? Society would save money on caring for older adults",True,2,99,792,0.0,0.6527777777777778,0.17261300997806134,51,0.23848202566185184,100,0.06575124066617881
ID,DVR,CAREGIV6C_W27,"If robot caregivers such as these were developed, do you think the following are likely or not likely to happen as a result? Many older adults would treat their robot caregiver like a human friend",True,2,111,888,0.0,0.6069819819819819,0.11375971712716104,51,0.4856718255082584,100,0.05799609552165267
ID,DVR,CAREGIV6D_W27,"If robot caregivers such as these were developed, do you think the following are likely or not likely to happen as a result? Older adults would feel more isolated than they do today",True,2,93,742,0.0026881720430107503,0.5390835579514824,0.004599668697446568,51,0.27896763230512245,100,0.045520484577922016
ID,DVR,CAREGIV6E_W27,"If robot caregivers such as these were developed, do you think the following are likely or not likely to happen as a result? Older adults would feel more independent and self-sufficient",True,2,105,840,0.0,0.6309523809523809,0.12972072265416199,50,0.5114718425356756,98,0.06781576784284428
ID,DVR,CAREGIV6F_W27,"If robot caregivers such as these were developed, do you think the following are likely or not likely to happen as a result? These robots would only be used by people who could not afford a human caregiver for their loved one",True,2,91,728,0.0,0.37774725274725274,0.19904820106318594,51,0.05862937220301934,100,0.04362191900140299
ID,DVR,CAREGIV7_W27,"Would you feel better, worse, or would it not make a difference if the robot caregiver in this scenario had a camera so that a human operator could monitor the situation at all times?",False,3,107,856,0.0,0.4591121495327103,0.05111041960573217,51,0.49170758089501876,150,0.03482765750825654
ID,DVR,CAREREL_W27,"How likely is it that, at some point in your life, you will be responsible for caring for an aging parent or family member?",False,5,90,720,0.0,0.3138888888888889,0.10244703338056534,55,-0.058197531576529404,270,0.04543527188823637
ID,DVR,CARRYGUN_W26,"How often, if ever, do you carry a handgun or pistol outside your home, not including times when you are transporting it?",True,4,101,808,0.0,0.41089108910891087,0.14235147480108254,45,0.3197076037425043,176,0.04428728757533833
ID,DVR,CARS10A_W27,"If driverless vehicles become widespread, which of the following do you think are likely to happen as a result? Elderly and disabled people will be able to live more independently",True,2,98,784,0.0,0.8354591836734694,0.07825699120137689,56,0.24836458165196057,110,0.05629608240376661
ID,DVR,CARS10B_W27,"If driverless vehicles become widespread, which of the following do you think are likely to happen as a result? Many people who drive for a living would lose their jobs",True,2,95,760,0.0,0.7934210526315789,0.03243315713484407,56,0.3764142031589144,110,0.027575575588029456
ID,DVR,CARS10C_W27,"If driverless vehicles become widespread, which of the following do you think are likely to happen as a result? Owning a car would become much less important to people",True,2,106,848,0.0,0.5106132075471698,0.05778767890589856,55,0.45953324622806235,108,0.04327711647876796
ID,DVR,CARS10D_W27,"If driverless vehicles become widespread, which of the following do you think are likely to happen as a result? Most people would never learn how to drive a car on their own",True,2,107,856,0.0,0.5642523364485982,0.003927718938800403,54,0.19064564885664145,106,0.0360544840816724
ID,DVR,CARS10E_W27,"If driverless vehicles become widespread, which of the following do you think are likely to happen as a result? There would be much less traffic in major cities",True,2,85,680,0.0,0.25,0.3091359344396713,56,0.5632006145243854,110,0.06765493831341671
ID,DVR,CARS1_W27,"How much have you seen or heard about the effort to develop driverless vehicles - that is, cars and trucks that can operate on their own without a human driver?",True,3,94,752,0.0,0.5425531914893617,0.05290509614525588,54,0.4619097278770315,159,0.05065278845816027
ID,DVR,CARS2_W27,"Has what you've seen or heard about driverless vehicles been mostly positive, mostly negative, or a mix of both?",False,3,112,896,0.0,0.5580357142857143,0.04013355630137428,54,0.36157635665216314,159,0.044329759448321585
ID,DVR,CARS3A_W27,"How enthusiastic are you, if at all, about the development of driverless vehicles?",True,4,90,720,0.0,0.3388888888888889,0.04807093850067806,55,0.5782253692340811,216,0.05273620907869817
ID,DVR,CARS3B_W27,"How worried are you, if at all, about the development of driverless vehicles?",True,4,99,792,0.0,0.3383838383838384,0.025670822090723393,56,0.3139352262398403,220,0.03248868919434046
ID,DVR,CARS4_W27,"How long, if ever, do you think it will take for most of the vehicles on the road to be driverless, rather than driven by humans?",True,5,97,776,0.0,0.5914948453608248,0.11109517983979018,56,-0.07966635426861726,275,0.025726507221353317
ID,DVR,CARS5_W27,"Would you, personally, want to ride in a driverless vehicle if you had the opportunity?",True,2,90,720,0.0,0.5208333333333334,0.11668870553180631,55,0.7151623055921028,108,0.09555920248677148
ID,DVR,CARS7A_W27,How safe would you feel sharing the road with a driverless passenger vehicle?,True,4,99,791,0.0012626262626262985,0.3640960809102402,0.023630930376672736,55,0.5886871780791125,216,0.05114950995545466
ID,DVR,CARS7B_W27,How safe would you feel sharing the road with a driverless freight truck?,True,4,95,760,0.0,0.34342105263157896,0.024797616667163663,56,0.4285290911337882,220,0.0497460276060744
ID,DVR,CARS8_W27,"If driverless vehicles become widespread, do you think that the number of people killed or injured in traffic accidents will increase, decrease, or stay about the same?",False,3,112,895,0.0011160714285713969,0.4223463687150838,0.13449182751703243,55,0.7192663188278138,162,0.0667840168295512
ID,DVR,CARS9A_W27,"Would you strongly favor, favor, oppose, or strongly oppose the following rules and regulations for driverless vehicles? Requiring them to travel in dedicated lanes",True,4,95,760,0.0,0.4276315789473684,0.031279228141649636,55,0.16570783394310465,216,0.039201167387977465
ID,DVR,CARS9B_W27,"Would you strongly favor, favor, oppose, or strongly oppose the following rules and regulations for driverless vehicles? Restricting them from traveling near certain areas, such as schools",True,4,91,726,0.0027472527472527375,0.3168044077134986,0.06456258881142982,56,-0.0023897322580647682,220,0.04774980523630695
ID,DVR,CARS9C_W27,"Would you strongly favor, favor, oppose, or strongly oppose the following rules and regulations for driverless vehicles? Requiring them to have a person in the driver's seat who could take control in an emergency situation",True,4,99,792,0.0,0.4015151515151515,0.04123130618916043,56,-0.029247528803825685,220,0.04412765535210827
ID,DVR,CRIMEVICTIM_W26,"Have you ever been a victim of a violent crime, whether a gun was used or not?",True,2,99,792,0.0,0.8358585858585859,0.06522123247443941,55,0.2299067697419994,108,0.04487430997983802
ID,DVR,DEFENDGUN_W26,"Not including in military combat or as part of your job, have you ever used a gun to defend yourself, your family or possessions, either by firing it or threatening to fire it?",True,2,104,832,0.0,0.9302884615384616,0.014833501517745975,54,0.39768691617180285,106,0.02681017301733399
ID,DVR,DRONE1_W27,Do you personally own a flying drone?,True,2,106,847,0.001179245283018826,0.8925619834710744,0.015586774374695486,52,0.5582969464926207,102,0.025176863696015392
ID,DVR,DRONE2_W27,Have you ever seen someone operating a drone?,True,2,99,792,0.0,0.672979797979798,0.10295024459025687,52,0.450615832890583,102,0.07692230108562398
ID,DVR,DRONE4A_W27,Do you think that private citizens should or should not be allowed to pilot drones in the following areas? Near people's homes,False,3,104,832,0.0,0.4254807692307692,0.026076396476973573,52,0.39748094516797616,153,0.04074957497411817
ID,DVR,DRONE4B_W27,Do you think that private citizens should or should not be allowed to pilot drones in the following areas? Near crime scenes or traffic accidents,False,3,98,784,0.0,0.4885204081632653,0.026885830365978837,52,-0.13763920657179637,153,0.036743641519458706
ID,DVR,DRONE4C_W27,Do you think that private citizens should or should not be allowed to pilot drones in the following areas? On beaches,False,3,95,760,0.0,0.3157894736842105,0.11483896516129938,52,0.008258985993540753,153,0.042392350407542204
ID,DVR,DRONE4D_W27,Do you think that private citizens should or should not be allowed to pilot drones in the following areas? In public parks,False,3,98,784,0.0,0.40433673469387754,0.054085707233176246,51,0.14672144758392716,150,0.04750564943443345
ID,DVR,DRONE4E_W27,"Do you think that private citizens should or should not be allowed to pilot drones in the following areas? At events, like concerts or rallies",False,3,103,824,0.0,0.4029126213592233,0.03497756361903077,52,0.14215820334764176,153,0.04883786804592231
ID,DVR,EVEROWN_W26,"Have you ever owned a gun at any point in your life, or have you never owned a gun?",True,2,88,704,0.0,0.671875,0.04448938422471672,54,0.5624374094055434,106,0.04435936620455501
ID,DVR,EVERSHOT_W26,"Regardless of whether or not you own a gun, have you ever fired a gun?",True,2,102,816,0.0,0.7830882352941176,0.039658829208786175,54,0.42807974065075516,106,0.07438745287281077
ID,DVR,GROWUPGUN1_W26,"Thinking about when you were growing up, as far as you know, were there ever any guns in your household or not?",False,3,101,808,0.0,0.4975247524752475,0.03146319795769722,56,0.6398454738081044,165,0.08242774829150452
ID,DVR,GROWUPGUN2A_W26,Would you say the following was a reason or was not a reason why there were guns in your household when you were growing up? For protection,True,2,95,760,0.0,0.4473684210526316,0.15531356107141997,48,0.29096362705254575,94,0.08154804040514792
ID,DVR,GROWUPGUN2B_W26,Would you say the following was a reason or was not a reason why there were guns in your household when you were growing up? For hunting,True,2,90,720,0.0,0.65,0.09780283492072872,48,0.43668538368498944,94,0.0544849568028335
ID,DVR,GROWUPGUN2C_W26,"Would you say the following was a reason or was not a reason why there were guns in your household when you were growing up? For sport shooting, including target shooting and trap and skeet",True,2,100,800,0.0,0.5475,0.01838481218171703,49,0.4027044258080041,96,0.057561602440145174
ID,DVR,GROWUPGUN4_W26,"Thinking about the people in the community where you spent the majority of time when you were growing up, as far as you know, how many people owned guns?",True,4,98,784,0.0,0.40561224489795916,0.11464467743741082,54,0.28806478051329654,212,0.053505162979895805
ID,DVR,GROWUPGUN6_W26,"How often, if ever, did you go shooting or to a gun range when you were growing up?",True,4,101,808,0.0,0.3774752475247525,0.06833674037310063,53,0.3091226383463684,208,0.04203855731786619
ID,DVR,GROWUPGUN7_W26,"How often, if ever, did you use air guns, such as paintball, BB or pellet guns when you were growing up?",True,4,105,839,0.0011904761904761862,0.3289630512514899,0.06917894184359034,56,0.38128377876964514,220,0.0497214584890442
ID,DVR,GROWUPVIOL_W26,How much of a problem was gun violence in the community where you spent the majority of time when you were growing up?,True,4,93,744,0.0,0.6344086021505376,0.07909431386349759,55,0.3431681489860543,216,0.046828097849764494
ID,DVR,GUN1_W26,"Does anyone else in your household own any guns (not including air guns, such as paintball, BB or pellet guns)?",True,2,93,743,0.0013440860215053752,0.6312247644683715,0.019854103731550048,56,0.6765201102396962,110,0.08322852193173302
ID,DVR,GUNACCESS_W26,"Thinking about when you're at home, would you say there is a gun that is both loaded and easily accessible to you",True,4,96,768,0.0,0.3697916666666667,0.033004201520610434,47,0.49034928590561944,184,0.05142260087634767
ID,DVR,GUNACTIVITYA_W26,"How often, if ever, do you visit websites about guns, hunting or other shooting sports",True,4,119,952,0.0,0.6165966386554622,0.06432689604127176,55,0.3219564774635274,216,0.04112424302745967
ID,DVR,GUNACTIVITYB_W26,"How often, if ever, do you watch TV programs about guns or watch gun-oriented videos",True,4,86,688,0.0,0.4796511627906977,0.07047373042053673,56,0.46060257049102715,220,0.041366111387657604
ID,DVR,GUNACTIVITYC_W26,"How often, if ever, do you listen to gun-oriented podcasts or radio shows",True,4,112,895,0.0011160714285713969,0.7564245810055866,0.030817827852363058,55,0.2906655192501252,216,0.033934626443693654
ID,DVR,GUNACTIVITYD_W26,"How often, if ever, do you participate in online discussion forums about guns",True,4,106,848,0.0,0.7877358490566038,0.04416247136925729,56,0.3004449791415158,220,0.01853281250921029
ID,DVR,GUNACTIVITYE_W26,"How often, if ever, do you attend gun shows",True,4,102,816,0.0,0.7107843137254902,0.04316201136423075,55,0.32462155276447335,216,0.041241323699020775
ID,DVR,GUNASSOCIATIONA_W26,Are you currently a member of a gun or shooting club or gun range,True,2,97,776,0.0,0.9213917525773195,0.03655488839996005,47,0.07285468187426009,92,0.025925061947403374
ID,DVR,GUNCOMMUNITY_W26,Do you feel that people in your local community tend to look at most gun owners in a positive way or a negative way?,True,2,100,800,0.0,0.655,0.09476422153989954,56,0.269186560032259,110,0.10014045953539867
ID,DVR,GUNCONTRIBA_W26,"How much, if at all, do you think the ease with which people can legally obtain guns contributes to gun violence in the country today?",True,4,90,720,0.0,0.3458333333333333,0.029255651102466213,56,0.47272452144986205,220,0.06889948544455429
ID,DVR,GUNCONTRIBB_W26,"How much, if at all, do you think the ease with which people can illegally obtain guns contributes to gun violence in the country today?",True,4,102,816,0.0,0.47181372549019607,0.03191005810481552,54,0.04739801659977383,212,0.03266762526354427
ID,DVR,GUNCONTRIBC_W26,"How much, if at all, do you think the amount of gun violence in movies and television contributes to gun violence in the country today?",True,4,92,736,0.0,0.30434782608695654,0.027831617297370888,50,0.3795285106588855,196,0.04627955887147731
ID,DVR,GUNCONTRIBD_W26,"How much, if at all, do you think lack of economic opportunities contributes to gun violence in the country today?",True,4,100,800,0.0,0.32625,0.025160643506783712,50,0.5832965686553346,196,0.03959971764121679
ID,DVR,GUNCONTRIBE_W26,"How much, if at all, do you think the amount of gun violence in video games contributes to gun violence in the country today?",True,4,101,808,0.0,0.3056930693069307,0.02016392238115493,51,0.2818237307115346,200,0.053172943501778105
ID,DVR,GUNCONTRIBF_W26,"How much, if at all, do you think family instability contributes to gun violence in the country today?",True,4,104,832,0.0,0.3894230769230769,0.03940421349356706,51,0.2596800555875895,200,0.02187000493866445
ID,DVR,GUNCOURSES_W26,"Have you ever taken any gun safety courses such as weapons training, hunter safety or firearm safety?",True,2,100,800,0.0,0.62,0.06835468567874046,56,0.43674495101142996,110,0.07953342273588518
ID,DVR,GUNFRIEND_W26,"As far as you know, how many of your friends, if any, own guns?",True,4,99,792,0.0,0.3522727272727273,0.1254622422008469,54,0.47266085112188416,212,0.0657202505675098
ID,DVR,GUNIDENTITY_W26,"How important, if at all, is being a gun owner to your overall identity?",True,4,99,792,0.0,0.3181818181818182,0.01981657347478506,47,0.665875293867206,184,0.05463513867981448
ID,DVR,GUNKILLF1_W26,"Which comes closer to your view, even if neither is exactly right?",True,2,107,856,0.0,0.6378504672897196,0.007014847574060501,50,0.7927745320570626,98,0.12171018423352013
ID,DVR,GUNKILLF2_W26,"Thinking about people who commit suicide using a gun, which comes closer to your view, even if neither is exactly right?",True,2,102,814,0.002450980392156854,0.5933660933660934,0.0481006423128803,51,0.8670690130910131,100,0.1004307659638747
ID,DVR,GUNLOADED1_W26,"In general, as far as you know, how many of the guns in your home would you say are kept loaded?",True,3,105,840,0.0,0.46904761904761905,0.019124333679881554,48,0.48203569842562977,141,0.057927330732356924
ID,DVR,GUNLOADED2_W26,"In general, is the gun in your home kept loaded, or not?",True,2,31,248,0.0,0.5040322580645161,0.06103428634686434,19,0.11253802271046551,36,0.0662644551121666
ID,DVR,GUNLOCKED1_W26,"In general, as far as you know, how many of the guns in your home would you say are kept in a locked place?",True,3,102,816,0.0,0.39705882352941174,0.020203129473280332,48,0.29549624026016075,141,0.04424929595431695
ID,DVR,GUNLOCKED2_W26,"In general, is the gun in your home kept in a locked place, or not?",True,2,31,248,0.0,0.5282258064516129,0.12151546316653689,19,0.5898355180645793,36,0.07333357971358394
ID,DVR,GUNRESPKIDSA_W26,"Thinking about gun owners who have children in their home, how important do you think it is for them to: Keep all of their guns in a locked place",True,4,107,856,0.0,0.8481308411214953,0.05952751576473717,51,0.4420510488868766,200,0.0371145218079463
ID,DVR,GUNRESPKIDSB_W26,"Thinking about gun owners who have children in their home, how important do you think it is for them to: Keep all of their guns unloaded",True,4,105,840,0.0,0.7,0.0969892869973963,51,-0.03667282238290682,200,0.04600177968376688
ID,DVR,GUNRESPKIDSC_W26,"Thinking about gun owners who have children in their home, how important do you think it is for them to: Take gun safety courses",True,4,101,808,0.0,0.7623762376237624,0.0830979844481026,51,0.05241116933906754,200,0.03667695748303429
ID,DVR,GUNRESPKIDSD_W26,"Thinking about gun owners who have children in their home, how important do you think it is for them to: Advise visitors that there are guns in the house",True,4,102,815,0.001225490196078427,0.2883435582822086,0.032890325180494964,46,-0.0960653530346503,180,0.03888804392195282
ID,DVR,GUNRESPKIDSE_W26,"Thinking about gun owners who have children in their home, how important do you think it is for them to: Advise visitors with children that there are guns in the house",True,4,100,800,0.0,0.34625,0.02785604009257541,47,-0.13136713454223636,184,0.038607256431922185
ID,DVR,GUNRESPKIDSF_W26,"Thinking about gun owners who have children in their home, how important do you think it is for them to: Store guns and ammunition separately",True,4,104,832,0.0,0.703125,0.12099466092864815,51,0.019686006899526525,200,0.042915575834702686
ID,DVR,GUNRESPKIDSG_W26,"Thinking about gun owners who have children in their home, how important do you think it is for them to: Keep their shooting skills up-to-date",True,4,88,704,0.0,0.3664772727272727,0.03299100755238211,51,0.14452568487062709,200,0.03309029125610151
ID,DVR,GUNRESPKIDSH_W26,"Thinking about gun owners who have children in their home, how important do you think it is for them to: Talk to their children about gun safety",True,4,118,944,0.0,0.9427966101694916,0.01955075543081979,51,-0.08539837410856904,200,0.014310973485838775
ID,DVR,GUNRESPNOKIDSA_W26,Thinking about gun owners who do not have children in their home how important do you think it is for them to: Keep all of their guns in a locked place,True,4,98,784,0.0,0.5892857142857143,0.14533795048416676,50,-0.0596015890202961,196,0.04515611648394982
ID,DVR,GUNRESPNOKIDSB_W26,Thinking about gun owners who do not have children in their home how important do you think it is for them to: Keep all of their guns unloaded,True,4,105,840,0.0,0.44642857142857145,0.0932807999798493,50,-0.14016054490320579,196,0.044822664639930114
ID,DVR,GUNRESPNOKIDSC_W26,Thinking about gun owners who do not have children in their home how important do you think it is for them to: Take gun safety courses,True,4,83,664,0.0,0.7078313253012049,0.08247629545585455,50,0.029661887156416683,196,0.03588091657262951
ID,DVR,GUNRESPNOKIDSD_W26,Thinking about gun owners who do not have children in their home how important do you think it is for them to: Advise visitors that there are guns in the house,True,4,91,727,0.0013736263736263687,0.3356258596973865,0.032755651008861054,48,0.03797448611171712,188,0.0399865024211832
ID,DVR,GUNRESPNOKIDSE_W26,Thinking about gun owners who do not have children in their home how important do you think it is for them to: Advise visitors with children that there are guns in the house,True,4,100,800,0.0,0.31375,0.03939345688729515,48,-0.016709291064597252,188,0.0456869732876355
ID,DVR,GUNRESPNOKIDSF_W26,Thinking about gun owners who do not have children in their home how important do you think it is for them to: Store guns and ammunition separately,True,4,98,784,0.0,0.45790816326530615,0.1888235202248502,50,0.02456939584204267,196,0.04451673689942038
ID,DVR,GUNRESPNOKIDSG_W26,Thinking about gun owners who do not have children in their home how important do you think it is for them to: Keep their shooting skills up-to-date,True,4,106,848,0.0,0.4044811320754717,0.031938700315875125,50,0.14560665330534425,196,0.027141473988996218
ID,DVR,GUNSAFE2_W26,Would having a gun in your household make you feel,False,3,91,728,0.0,0.47527472527472525,0.06218754963907265,52,0.4346524092838699,153,0.07345480252968418
ID,DVR,GUNSAFETYKIDS_W26,"For this question, please think about your child or children who are under 18. Have you ever talked with your child or children about gun safety?",False,3,100,800,0.0,0.66,0.137784440409803,45,0.04257299311524766,132,0.04909022438299761
ID,DVR,GUNSAFE_W26,Does having a gun in your household make you feel,False,3,100,800,0.0,0.67,0.02977818652866482,48,0.7410629200380937,141,0.0790220866759445
ID,DVR,GUNSOCIETY_W26,Do you feel that society in general tends to look at most gun owners in a positive way or a negative way?,True,2,102,816,0.0,0.5306372549019608,0.02106321622737181,55,0.5348049536502631,108,0.0573933853747973
ID,DVR,GUNTHREAT_W26,Has anyone ever used a gun to threaten or intimidate you or someone in your family?,True,2,96,768,0.0,0.7369791666666666,0.06927203229063258,55,0.02598820642651444,108,0.05059251582030537
ID,DVR,GUNTYPEOWNC_W26,Do you currently or have you ever owned a shotgun?,True,3,102,816,0.0,0.3872549019607843,0.06832463139882569,48,0.49006523579387734,141,0.051274620901755115
ID,DVR,GUN_W26,"Do you personally own any guns (not including air guns, such as paintball, BB or pellet guns)?",True,2,93,744,0.0,0.7002688172043011,0.026671940743956443,55,0.6676117686337626,108,0.0886236793853276
ID,DVR,HIRING1_W27,"Please consider the following scenario - computer programs being used to screen and rank job applicants. How much have you heard, read, or thought about this idea before today?",True,3,92,736,0.0,0.375,0.2561590606536193,51,0.21681343911432047,150,0.03656877516150286
ID,DVR,HIRING2_W27,"Based on what you know, does the concept of using computer programs to make hiring decisions seem",True,4,102,816,0.0,0.33455882352941174,0.0661175748845943,51,0.2214706842488456,200,0.03344032691563989
ID,DVR,HIRING3A_W27,"How enthusiastic are you, if at all, about the possibility of using computer programs to make hiring decisions for society as a whole?",True,4,105,840,0.0,0.45595238095238094,0.07963167609592665,51,-0.17893431642530858,200,0.031541726793384024
ID,DVR,HIRING3B_W27,"How worried are you, if at all, about the possibility of using computer programs to make hiring decisions for society as a whole?",True,4,101,808,0.0,0.3997524752475248,0.03890806164097087,52,-0.03695428031507012,204,0.02934414151565888
ID,DVR,HIRING4_W27,"Would you, personally, want to apply for a job that used this type of computer program to make hiring decisions?",True,2,111,888,0.0,0.7184684684684685,0.025626612835598597,52,0.2421408177280559,102,0.04417122782935192
ID,DVR,HIRING6A_W27,"Do you think computer programs for hiring would do a better job, a worse job, or do about the same as humans when it comes to hiring candidates who are well-qualified",False,3,91,728,0.0,0.36126373626373626,0.04738800531574937,52,0.5248991329871242,153,0.04046197286841312
ID,DVR,HIRING6B_W27,"Do you think computer programs for hiring would do a better job, a worse job, or do about the same as humans when it comes to hiring candidates who fit well with the company's culture",False,3,100,800,0.0,0.58875,0.04949129689825463,52,0.17224621453787803,153,0.04097329271751228
ID,DVR,HIRING6C_W27,"Do you think computer programs for hiring would do a better job, a worse job, or do about the same as humans when it comes to choosing candidates from a diverse range of backgrounds",False,3,100,800,0.0,0.3925,0.07229612037377127,50,0.5641337461331996,147,0.04662463452848402
ID,DVR,HIRING6D_W27,"Do you think computer programs for hiring would do a better job, a worse job, or do about the same as humans when it comes to providing opportunities for candidates with non-traditional experiences",False,3,95,760,0.0,0.5434210526315789,0.05612560133368415,52,0.09218073845849797,153,0.035516956583535035
ID,DVR,HIRING7A_W27,Would you feel better or worse about computer programs making hiring decisions if these computer programs included public data about each candidate - such as the material they post on social media - in making their evaluations,False,3,98,784,0.0,0.4732142857142857,0.09807799897306217,52,-0.08236271378575849,153,0.031225574499044065
ID,DVR,HIRING7B_W27,"Would you feel better or worse about computer programs making hiring decisions if companies used these computer programs to conduct initial screenings of potential candidates, but then interviewed those candidates in the traditional way",False,3,97,776,0.0,0.6649484536082474,0.11798570514113839,52,0.03707709487379953,153,0.04573251195539695
ID,DVR,IMPREASONGUN_W26,Which of the following is the most important reason why you own a gun?,False,5,48,384,0.0,0.5,0.21971480140213584,37,nan,180,0.03915079237084731
ID,DVR,INDUSTRY_W27,"What industry or field do you currently work in? If you have multiple jobs, please choose the one that you consider to be your main or primary occupation.",False,11,97,775,0.0012886597938144284,0.1367741935483871,0.08039251315867822,52,0.3330613870589318,561,0.027319334659121057
ID,DVR,MARGUN_W26,Now thinking about your spouse or partner. Does your spouse or partner own any guns?,True,2,99,792,0.0,0.7676767676767676,0.013205591949033585,40,-0.15314743860908026,78,0.03452525610072966
ID,DVR,NEVEROWN_W26,Which best describes you?,True,2,102,816,0.0,0.7181372549019608,0.06793329126529747,47,0.6206685554791502,92,0.09804409025564058
ID,DVR,NOCARRYGUN_W26,And would you say you never carry a handgun or pistol because you don't want to or for some other reason?,True,2,45,360,0.0,0.7666666666666667,0.10064989289932776,32,0.14817884567656162,62,0.06253969198840385
ID,DVR,PREDICTA_W27,Do you think the following will or will not happen in the next 20 years? Doctors will rely on computer programs to diagnose most diseases and determine treatments,True,4,96,768,0.0,0.5520833333333334,0.07223062893919287,54,0.4142231181091024,212,0.025184229670430817
ID,DVR,PREDICTB_W27,Do you think the following will or will not happen in the next 20 years? Most stores and retail businesses will be fully automated and involve little or no human interaction between customers and employees,True,4,84,672,0.0,0.38095238095238093,0.07297595173066025,55,-0.25434326138622976,216,0.03322522699734897
ID,DVR,PREDICTC_W27,Do you think the following will or will not happen in the next 20 years? Most deliveries in cities will be made by robots or drones instead of humans,True,4,109,872,0.0,0.42201834862385323,0.09132852593693518,55,-0.002219282674686142,216,0.03131355960535455
ID,DVR,PREDICTD_W27,"Do you think the following will or will not happen in the next 20 years? When people want to buy most common products, they will create them at home using a 3-D printer",True,4,82,656,0.0,0.5685975609756098,0.11136401143213553,55,0.22070637542631336,216,0.042520712345910074
ID,DVR,REASONGUNA_W26,"Please indicate whether the following is a major reason, a minor reason, or not a reason why you own a gun. For protection",True,3,105,840,0.0,0.6535714285714286,0.11402733625507741,47,0.3696313429035107,138,0.0643609084962478
ID,DVR,REASONGUNB_W26,"Please indicate whether the following is a major reason, a minor reason, or not a reason why you own a gun. For hunting",True,3,106,848,0.0,0.41627358490566035,0.04053972217538726,47,0.2673651396692891,138,0.0519966109283977
ID,DVR,REASONGUNC_W26,"Please indicate whether the following is a major reason, a minor reason, or not a reason why you own a gun. For sport shooting, including target shooting and trap and skeet",True,3,96,768,0.0,0.3385416666666667,0.054867893341611,47,0.09024370633980766,138,0.05118863665255555
ID,DVR,REASONGUND_W26,"Please indicate whether the following is a major reason, a minor reason, or not a reason why you own a gun. As part of a gun collection",True,3,91,728,0.0,0.6126373626373627,0.04489506616656014,47,-0.2584331625111058,138,0.03624714896571073
ID,DVR,REASONGUNE_W26,"Please indicate whether the following is a major reason, a minor reason, or not a reason why you own a gun. For my job",True,3,103,824,0.0,0.8737864077669902,0.04507531632743001,47,-0.1733114236480749,138,0.022644608651209694
ID,DVR,ROBJOB1_W27,"Please consider the following scenario - in the future, robots and computers with advanced capabilities may be able to do most of the jobs that are currently done by humans today. How much have you heard, read, or thought about this idea before today?",True,3,101,808,0.0,0.6163366336633663,0.06557777602113869,56,0.34204501209255905,165,0.04819332333675512
ID,DVR,ROBJOB2_W27,"Based on what you know, does the idea of robots and computers being able to do most of the jobs currently done by humans in the future seem",True,4,103,823,0.0012135922330097637,0.5552855407047388,0.06843953817840656,55,0.3284756369065697,216,0.028264997187757337
ID,DVR,ROBJOB3A_W27,"How enthusiastic are you, if at all, about the possibility of robots and computers being able to do most of the jobs currently done by humans in the future, for society as a whole?",True,4,99,792,0.0,0.4962121212121212,0.06796434370219229,55,0.23139310236477878,216,0.043216483002553076
ID,DVR,ROBJOB3B_W27,"How worried are you, if at all, about the possibility of robots and computers being able to do most of the jobs currently done by humans in the future, for society as a whole?",True,4,118,944,0.0,0.4586864406779661,0.047791147016399846,56,0.09454392574290041,220,0.03169576146100036
ID,DVR,ROBJOB4A_W27,Do you think the following are likely to happen as a result of robots and computers being able to do most of the jobs currently done by humans in the future? Inequality between rich and poor would be much worse than it is today,True,2,81,648,0.0,0.6527777777777778,0.014318436504168624,56,0.3561316841594123,110,0.029927281935026664
ID,DVR,ROBJOB4B_W27,Do you think the following are likely to happen as a result of robots and computers being able to do most of the jobs currently done by humans in the future? People would have a hard time finding things to do with their lives,True,2,96,768,0.0,0.4518229166666667,0.04577869113622605,55,0.47828798675310635,108,0.038631907942560294
ID,DVR,ROBJOB4C_W27,Do you think the following are likely to happen as a result of robots and computers being able to do most of the jobs currently done by humans in the future? People would be able to focus less on work and more on the things that really matter to them in life,True,2,102,816,0.0,0.5257352941176471,0.04774743688761728,55,0.33151680281616563,108,0.05745893891455384
ID,DVR,ROBJOB4D_W27,Do you think the following are likely to happen as a result of robots and computers being able to do most of the jobs currently done by humans in the future? The economy as a whole would be much more efficient,True,2,110,880,0.0,0.4375,0.22183202641666488,56,0.1315571543193206,110,0.06312570101267545
ID,DVR,ROBJOB4E_W27,"Do you think the following are likely to happen as a result of robots and computers being able to do most of the jobs currently done by humans in the future? The economy would create many new, better-paying jobs for humans",True,2,105,840,0.0,0.48095238095238096,0.045846083828319555,55,0.19439301747807047,108,0.037060974345302436
ID,DVR,ROBJOB4F_W27,Do you think the following are likely to happen as a result of robots and computers being able to do most of the jobs currently done by humans in the future? Humans would find their jobs more meaningful and fulfilling since machines would mostly be doing things that humans find unappealing,True,2,99,792,0.0,0.6174242424242424,0.010966372178285243,55,0.3967134744435009,108,0.04959093770548735
ID,DVR,ROBJOB5B_W27,Would you favor or oppose the following? If robots and computers were mostly limited to doing jobs that are dangerous or unhealthy for humans to do,True,4,86,688,0.0,0.41424418604651164,0.035348086784683985,54,-0.08138435510826311,212,0.03019726577933817
ID,DVR,ROBJOB5C_W27,"Would you favor or oppose the following? If people had the option of paying extra to interact with a human, rather than a robot or computer, when buying a product or service",True,4,110,880,0.0,0.38181818181818183,0.048647988643669586,55,0.06502235906903281,216,0.028309795833272356
ID,DVR,ROBJOB5D_W27,Would you favor or oppose the following? If the federal government created a national service program that paid people to perform tasks even if a robot or computer could do those tasks faster or cheaper,True,4,101,808,0.0,0.33044554455445546,0.054902936955329294,56,0.24612431687636435,220,0.052765139881674486
ID,DVR,ROBJOB6_W27,"Which of the following statements best describes how you feel, even if neither is exactly right?",True,2,94,752,0.0,0.6569148936170213,0.03144645341120321,54,0.8096641378587568,106,0.12320720036025971
ID,DVR,ROBJOB7_W27,"Which of the following statements best describes how you feel, even if neither is exactly right?",True,2,99,792,0.0,0.5176767676767676,0.05015174217174776,53,0.06740175939658867,104,0.08648260598332626
ID,DVR,ROBJOB8A_W27,"Do you think it is very likely, somewhat likely, not very likely, or not at all likely that the job of a software engineer will be mostly replaced by robots or computers in your lifetime?",True,4,106,848,0.0,0.3608490566037736,0.06437393945576655,55,0.18693996126716983,216,0.031204456651123126
ID,DVR,ROBJOB8B_W27,"Do you think it is very likely, somewhat likely, not very likely, or not at all likely that the job of a legal clerk will be mostly replaced by robots or computers in your lifetime?",True,4,88,704,0.0,0.35511363636363635,0.05146500854443171,53,0.11532155274635782,208,0.025180953421841932
ID,DVR,ROBJOB8C_W27,"Do you think it is very likely, somewhat likely, not very likely, or not at all likely that the job of a nurse will be mostly replaced by robots or computers in your lifetime?",True,4,93,744,0.0,0.46908602150537637,0.12069907977684027,55,0.06875594398312718,216,0.031534158748654645
ID,DVR,ROBJOB8D_W27,"Do you think it is very likely, somewhat likely, not very likely, or not at all likely that the job of a construction worker will be mostly replaced by robots or computers in your lifetime?",True,4,100,799,0.0012499999999999734,0.38172715894868586,0.07357495940202008,55,0.17893586351880147,216,0.0357786752499839
ID,DVR,ROBJOB8E_W27,"Do you think it is very likely, somewhat likely, not very likely, or not at all likely that the job of a fast food worker will be mostly replaced by robots or computers in your lifetime?",True,4,109,872,0.0,0.46559633027522934,0.059385583711970905,53,0.1494951952126727,208,0.034465546027256114
ID,DVR,ROBJOB8F_W27,"Do you think it is very likely, somewhat likely, not very likely, or not at all likely that the job of a teacher will be mostly replaced by robots or computers in your lifetime?",True,4,121,968,0.0,0.36260330578512395,0.1353601728469333,56,0.20221630093836637,220,0.03527694503843973
ID,DVR,ROBJOB8G_W27,"Do you think it is very likely, somewhat likely, not very likely, or not at all likely that the job of a insurance claims processor will be mostly replaced by robots or computers in your lifetime?",True,4,101,808,0.0,0.46410891089108913,0.060304328635874274,55,0.358153365788808,216,0.027868473171303424
ID,DVR,ROBJOB9_W27,"How likely, if at all, do you think it is that your own job or profession will be mostly done by robots or computers in your lifetime?",True,4,96,768,0.0,0.3815104166666667,0.024143231218308428,51,0.2295168550191142,200,0.0314822963704186
ID,DVR,SAFECRIME_W26,"How safe, if at all, would you say your local community is from crime? Would you say it is",True,4,98,784,0.0,0.48214285714285715,0.0298731704054166,55,0.5579564834028989,216,0.04003490983428763
ID,DVR,SHOOTFREQ_W26,"How often, if ever, do you go shooting or to a gun range?",True,4,96,768,0.0,0.3984375,0.09928006407279132,51,0.6000609493486815,200,0.05061359003622255
ID,DVR,VOICE1_W27,"Do you ever use a voice-controlled digital assistant, such as Apple Siri, Amazon Alexa, Google Assistant, or Microsoft Cortana?",True,2,93,744,0.0,0.553763440860215,0.03982900306423016,51,0.6625701817111663,100,0.053147086753715864
ID,DVR,VOICE3_W27,"Do you ever use a digital assistant to control other devices in your home, such as a stereo, tv, thermostat, or lighting?",True,2,100,799,0.0012499999999999734,0.5619524405506884,0.0128632967924429,47,0.04989772922078659,92,0.03439522677129395
ID,DVR,VOICE4_W27,"When you use digital assistants, how often do they accurately respond to your commands?",True,3,103,824,0.0,0.3907766990291262,0.03325843645459309,47,0.18758195136405828,138,0.03617107092310276
ID,DVR,VOICE5A_W27,"Which of the following, if any, are reasons why you use a voice-controlled digital assistant? It lets me use my phone or device while doing other things with my hands",True,3,99,792,0.0,0.5340909090909091,0.12487466874395374,47,0.00019578395174347065,138,0.038123690279926854
ID,DVR,VOICE5B_W27,"Which of the following, if any, are reasons why you use a voice-controlled digital assistant? Spoken language feels more natural than typing",True,3,101,808,0.0,0.30445544554455445,0.028480614071015053,47,-0.13546384239594228,138,0.034910874590148
ID,DVR,VOICE5C_W27,"Which of the following, if any, are reasons why you use a voice-controlled digital assistant? It's easier for children to use",True,3,99,791,0.0012626262626262985,0.6308470290771175,0.02859980104266186,47,0.2735413586347499,138,0.038604107737951865
ID,DVR,VOICE5D_W27,"Which of the following, if any, are reasons why you use a voice-controlled digital assistant? It's fun",True,3,105,839,0.0011904761904761862,0.3563766388557807,0.013691390401908423,47,0.2114400011183394,138,0.03400493796396108
ID,DVR,WORK2_W27,"On a different subject, would you say that society generally places too much importance on working and having a job, not enough importance on working and having a job, or is it just about right?",False,3,91,727,0.0013736263736263687,0.405777166437414,0.08702470548633735,55,0.09467551819068966,162,0.0930904681722137
ID,DVR,WORK3A_W27,What impact have the following technologies had on you and your job or career? Industrial robots,False,3,105,840,0.0,0.5595238095238095,0.0796495753738696,52,-0.009435854636648752,153,0.04291377174640488
ID,DVR,WORK3B_W27,What impact have the following technologies had on you and your job or career? Word processing or spreadsheet software,False,3,107,856,0.0,0.8504672897196262,0.06790114225445223,51,0.45289853699683724,150,0.04874912031103268
ID,DVR,WORK3C_W27,What impact have the following technologies had on you and your job or career? Email or social media,False,3,91,728,0.0,0.6373626373626373,0.10918211009704155,51,0.19339968119704848,150,0.041001259270526925
ID,DVR,WORK3D_W27,What impact have the following technologies had on you and your job or career? Software that manages your daily work schedule or routine,False,3,91,728,0.0,0.5645604395604396,0.15166469596072385,51,0.07961035309576833,150,0.045731284672542186
ID,DVR,WORK3E_W27,What impact have the following technologies had on you and your job or career? Smartphones,False,3,96,768,0.0,0.7369791666666666,0.0991435128564365,52,0.1564176479324565,153,0.03449537330184771
ID,DVR,WORK3F_W27,What impact have the following technologies had on you and your job or career? Technologies that help customers serve themselves on their own,False,3,107,856,0.0,0.49182242990654207,0.14664530158115377,51,0.3875330835314043,150,0.05266982238122112
ID,DVR,WORK4A_W27,"Thinking about how demanding your work is, has technology generally made your work",False,3,103,824,0.0,0.36771844660194175,0.09145292888106346,51,-0.02649323509200141,150,0.0376746850302977
ID,DVR,WORK4B_W27,"Thinking about how interesting your work is, has technology generally made your work",False,3,95,760,0.0,0.5263157894736842,0.062250629789428226,52,0.5944317007071405,153,0.04642893924048572
ID,DVR,WORK4C_W27,"Thinking about opportunities for advancement in your career, do you feel that technology has",False,3,98,784,0.0,0.5395408163265306,0.18451868806054386,50,0.4642050540168464,147,0.045323041073665485
ID,DVR,WORK5A_W27,"Have you yourself ever lost a job because your employer replaced your position with a machine, robot or computer program?",False,3,108,864,0.0,0.8888888888888888,0.009499270277062356,54,-0.5370986453692769,159,0.016357898639045527
ID,DVR,WORK6_W27,"Have you ever had your pay or hours reduced because your employer replaced some aspect of your job with a machine, robot or computer program?",False,3,105,840,0.0,0.9333333333333333,0.014130267879791377,56,0.19807322261474206,165,0.023997504543252408
ID,DVR,WORK7_W27,"Do you personally know anyone who has lost a job, or had their pay or hours reduced, because their employer replaced their work with a machine, robot or computer program?",True,2,102,816,0.0,0.7401960784313726,0.0376959058885706,56,-0.27251047241129284,110,0.023196180729159587
ID,DVR,WORLDDANGER_W26,"Compared to 50 years ago, do you think",False,3,120,960,0.0,0.596875,0.03446521905178811,54,-0.12769705277396098,159,0.07110165313417452
ID,DVR,WORRYA_W26,"How much, if at all, do you worry about the following happening to you? Having your home broken into",True,3,115,920,0.0,0.5108695652173914,0.05487897335351923,50,0.2329006133665392,147,0.04152948678885589
ID,DVR,WORRYB_W26,"How much, if at all, do you worry about the following happening to you? Being the victim of a terrorist attack",True,3,92,736,0.0,0.46603260869565216,0.010008525362600858,50,0.4678992617528233,147,0.06375793427155411
ID,DVR,WORRYC_W26,"How much, if at all, do you worry about the following happening to you? Losing your job",True,3,102,816,0.0,0.4375,0.05301821200375073,47,0.37475928911641987,138,0.05260662547387675
ID,DVR,WORRYD_W26,"How much, if at all, do you worry about the following happening to you? Not being able to pay your bills",True,3,88,704,0.0,0.4318181818181818,0.04300068593795411,51,0.4654713094461557,150,0.065812746966968
ID,DVR,WORRYE_W26,"How much, if at all, do you worry about the following happening to you? Being the victim of a violent crime",True,3,92,736,0.0,0.47554347826086957,0.060720931508908525,51,0.44855467384138287,150,0.05379453579669962
ID,DVR,WORRYF_W26,"How much, if at all, do you worry about the following happening to you? Being the victim of a mass shooting",True,3,100,800,0.0,0.5,0.014648222166638311,51,0.07178981230924776,150,0.06382047177891445
ID,DVR,WORRYG_W26,"How much, if at all, do you worry about the following happening to you? Having a personal health crisis",True,3,102,816,0.0,0.5392156862745098,0.04799771988680813,53,0.32004501112878164,156,0.04545212851080236
OOD,Zero-shot,BIO15_W34,"Have you seen a health care provider for an illness or medical condition in the past 12 months, or not?",True,2,117,936,0.0,0.6858974358974359,0.11243053059261793,55,0.40492047637878875,108,0.06592828228280634
OOD,Zero-shot,BIOTECHA_W34,Do you think genetic engineering of animals to increase their production of specific proteins that will lead to more nutritious meat would be,True,2,115,917,0.003260869565217428,0.4525627044711014,0.2547180166268606,55,nan,108,0.06535703320038366
OOD,Zero-shot,BIOTECHB_W34,Do you think bringing back an animal that is currently extinct by genetically engineering a closely-related species would be,True,2,109,872,0.0,0.268348623853211,0.29465524366245144,55,0.1457297341047109,108,0.07783890643740697
OOD,Zero-shot,BIOTECHC_W34,Do you think genetic engineering of mosquitoes that would prevent them from reproducing in order to prevent the spread of some mosquito-borne diseases would be,True,2,93,741,0.0040322580645161255,0.7516869095816464,0.10201063274188575,55,nan,108,0.0452470602469573
OOD,Zero-shot,BIOTECHD_W34,Do you think genetic engineering of animals to grow organs or tissues that can be used for humans needing a transplant would be,True,2,102,816,0.0,0.5796568627450981,0.16664175255660832,55,0.47924244824608536,108,0.07028969920467228
OOD,Zero-shot,BIOTECHE_W34,"Do you think genetic engineering of aquarium fish to change their appearance, causing them to glow would be",True,2,98,784,0.0,0.12372448979591837,0.4032017787726732,55,-0.028459075739529216,108,0.05028460345564654
OOD,Zero-shot,EAT1_W34,How often do you choose foods to eat because they are healthy and nutritious?,True,5,112,896,0.0,0.18973214285714285,0.29665588045302405,54,-0.2511565042974353,265,0.030568841921989887
OOD,Zero-shot,EAT2_W34,How often do you choose foods to eat because they are easy and most convenient?,True,5,93,744,0.0,0.18413978494623656,0.3473018292266255,55,-0.012358247477512982,270,0.030024307860050732
OOD,Zero-shot,EAT3E_W34,"Which of the following, if any, do you restrict or limit eating on a regular basis? Cholesterol",False,2,93,744,0.0,0.6451612903225806,0.01995892975921728,55,0.2680749511020598,108,0.045171896337538216
OOD,Zero-shot,EAT3F_W34,"Which of the following, if any, do you restrict or limit eating on a regular basis? Sugar",False,2,95,760,0.0,0.5828947368421052,0.03576104301153497,55,-0.004848567010783752,108,0.03720614715981262
OOD,Zero-shot,EAT3G_W34,"Which of the following, if any, do you restrict or limit eating on a regular basis? Artificial preservatives",False,2,89,712,0.0,0.5926966292134831,0.0428528113556919,55,0.09822682489342759,108,0.04029692911591897
OOD,Zero-shot,EAT3H_W34,"Which of the following, if any, do you restrict or limit eating on a regular basis? Artificial colors",False,2,111,888,0.0,0.6948198198198198,0.06014405313794639,55,-0.14756631223587577,108,0.04181336161632617
OOD,Zero-shot,EAT3I_W34,"Which of the following, if any, do you restrict or limit eating on a regular basis? Artificial sweeteners",False,2,104,832,0.0,0.5084134615384616,0.10041940627999207,55,0.07486636571050598,108,0.047290975482138405
OOD,Zero-shot,EAT3J_W34,"Which of the following, if any, do you restrict or limit eating on a regular basis? Gluten",False,2,94,752,0.0,0.8417553191489362,0.012496700819826036,55,0.11907081958896082,108,0.026147739384559717
OOD,Zero-shot,EAT3K_W34,"Which of the following, if any, do you restrict or limit eating on a regular basis? None of these",False,2,104,832,0.0,0.5961538461538461,0.018619382393406592,55,0.30404539795326485,108,0.030786917246663752
OOD,Zero-shot,EAT5A_W34,"How much health risk, if any, does eating fruits and vegetables grown with pesticides have for the average person over the course of their lifetime?",True,4,97,776,0.0,0.3865979381443299,0.02091724416743569,55,0.2150942602692838,216,0.04289096438236269
OOD,Zero-shot,EAT5B_W34,"How much health risk, if any, does eating meat from animals that have been given antibiotics or hormones have for the average person over the course of their lifetime?",True,4,96,767,0.0013020833333333703,0.41460234680573665,0.04329668203703429,55,0.02026631632965147,216,0.044636132725138236
OOD,Zero-shot,EAT5C_W34,"How much health risk, if any, does eating food and drinks with artificial coloring have for the average person over the course of their lifetime?",True,4,90,720,0.0,0.43194444444444446,0.08714679132731008,54,-0.04650017691503116,212,0.04420766756555797
OOD,Zero-shot,EAT5D_W34,"How much health risk, if any, does eating food and drinks with artificial preservatives have for the average person over the course of their lifetime?",True,4,98,784,0.0,0.3762755102040816,0.02967932383111773,55,0.0016055400016230191,216,0.038901098222788935
OOD,Zero-shot,EAT6_W34,"Which of these statements comes closer to your view, even if neither is exactly right?",True,2,110,879,0.001136363636363602,0.5039817974971559,0.09844700843028789,55,0.09304970136337498,108,0.07113073768824911
OOD,Zero-shot,EVOBIOA_W34,"From what you have heard or read, which of these statements about the development of human life on Earth comes closest to what most biological scientists say?",True,2,104,832,0.0,0.8076923076923077,0.067584904986251,55,nan,108,0.09018303897358801
OOD,Zero-shot,EVOBIOB_W34,"Even if you are not sure, from what you have heard or read, which of these statements about the development of human life on Earth comes closest to what most biological scientists say?",True,2,99,792,0.0,0.6452020202020202,0.14461603078054394,34,0.29304373700427744,66,0.04106270057393766
OOD,Zero-shot,EVOONE_W34,"Thinking about the development of human life on Earth which statement comes closer to your own views, even if neither is exactly right?",True,2,101,808,0.0,0.6856435643564357,0.08824344737324495,50,0.6380486777406723,98,0.13845928168825736
OOD,Zero-shot,EVOPERS3_W34,Thinking about the development of human life on Earth which statement comes closest to your view?,True,3,93,744,0.0,0.6706989247311828,0.06750554306204729,50,0.7730234898547612,147,0.13651432128323998
OOD,Zero-shot,EVOTHREE_W34,"Which of these statements comes closer to your own views, even if neither is exactly right?",True,2,85,680,0.0,0.7205882352941176,0.02133655695720491,47,0.8955285297159716,92,0.1466958245247394
OOD,Zero-shot,FUD22_W34,How much of the food you eat is organic?,True,4,109,872,0.0,0.24770642201834864,0.12648889610203384,55,0.03150635384646404,216,0.04027156928590353
OOD,Zero-shot,FUD24_W34,Do you think organic fruits and vegetables are generally,False,3,107,856,0.0,0.441588785046729,0.05314189692862379,55,0.19905665659264501,162,0.04118095376091385
OOD,Zero-shot,FUD32_W34,"Genetically modified foods come from a technique that adds genes from other organisms to change that food's genetic characteristics. How much, if anything, have you heard or read about foods with genetically modified ingredients?",True,3,102,816,0.0,0.3590686274509804,0.08540473252361352,54,0.045409295394962405,159,0.04843330269616618
OOD,Zero-shot,FUD33A_W34,Do you think foods with genetically modified ingredients are generally,False,3,90,718,0.002777777777777768,0.28969359331476324,0.2063398928595665,54,-0.0273997755173175,159,0.07236299171397444
OOD,Zero-shot,FUD33B_W34,"Even if you are not sure, which is closer to your views? Do you think foods with genetically modified ingredients are generally",False,3,90,718,0.002777777777777768,0.48467966573816157,0.11462518321831432,45,-0.04752681206631494,132,0.03544081259365956
OOD,Zero-shot,FUD35_W34,"How much do you, personally, care about the issue of genetically modified foods?",True,4,95,760,0.0,0.3263157894736842,0.16328170064322103,55,0.023271541358757107,216,0.03861159414857949
OOD,Zero-shot,FUD37A_W34,How likely is it that genetically modified foods will lead to more affordably-priced food,True,4,108,864,0.0,0.30787037037037035,0.1546087997818055,55,0.10276095864387838,216,0.04927287086122773
OOD,Zero-shot,FUD37B_W34,How likely is it that genetically modified foods will lead to health problems for the population as a whole,True,4,97,776,0.0,0.2925257731958763,0.10653664844423824,54,-0.03740945913136183,212,0.05260896821322848
OOD,Zero-shot,FUD37C_W34,How likely is it that genetically modified foods will create problems for the environment,True,4,103,824,0.0,0.24271844660194175,0.24465148279685264,55,-0.02132454040826241,216,0.04490783495412624
OOD,Zero-shot,FUD37D_W34,How likely is it that genetically modified foods will increase the global food supply,True,4,111,888,0.0,0.32207207207207206,0.10903556412838245,55,0.1648550281621806,216,0.04216099711422817
OOD,Zero-shot,G1_W34,"Do you, or does anyone in your immediate family, have a gene that predisposes you to a serious disease such as Alzheimer's, cancer, heart disease or sickle cell anemia?",True,2,104,832,0.0,0.4375,0.0375353051944269,54,0.15313572851933147,106,0.036893901619482826
OOD,Zero-shot,G2_W34,"Have you, or has anyone in your immediate family, ever had a genetic test, or haven't you done this?",True,2,104,832,0.0,0.515625,0.09763862799365024,55,0.6060128566345885,108,0.04970012501949198
OOD,Zero-shot,MED1_W34,"Thinking now about medicine which of these statements comes closer to your point of view, even if neither is exactly right?",True,2,107,856,0.0,0.5292056074766355,0.12162657162694158,54,0.5151820964990114,106,0.0681345273043189
OOD,Zero-shot,MED2A_W34,"Thinking about medical treatments these days, how much of a problem, if at all, are the following? Healthcare providers are too quick to order tests and procedures that may not be necessary",True,3,104,832,0.0,0.4206730769230769,0.08817146028039172,55,0.20108449815926338,162,0.03654241660496229
OOD,Zero-shot,MED2B_W34,"Thinking about medical treatments these days, how much of a problem, if at all, are the following? People rely too much on prescription medicines that may not be necessary",True,3,121,967,0.0010330578512396382,0.6370217166494312,0.020476913166180066,55,0.18542939596010533,162,0.031115321018981304
OOD,Zero-shot,MED2C_W34,"Thinking about medical treatments these days, how much of a problem, if at all, are the following? New treatments are made available before we fully understand how they affect people's health",True,3,104,832,0.0,0.46875,0.22093213905192752,54,0.4408580817623104,159,0.06087937124355766
OOD,Zero-shot,MED2D_W34,"Thinking about medical treatments these days, how much of a problem, if at all, are the following? The cost of treatments makes quality medical care unaffordable",True,3,121,968,0.0,0.8223140495867769,0.04843325994355137,55,-0.07483213769074484,162,0.024064195317176743
OOD,Zero-shot,MED2E_W34,"Thinking about medical treatments these days, how much of a problem, if at all, are the following? New treatments are so complex that patients cannot make informed decisions",True,3,105,840,0.0,0.444047619047619,0.08356542769660932,55,0.054594153869601654,162,0.050016768885124026
OOD,Zero-shot,MED2F_W34,"Thinking about medical treatments these days, how much of a problem, if at all, are the following? Side effects from prescription medicines create as many problems as the medicines solve",True,3,81,648,0.0,0.558641975308642,0.09634602774472038,53,0.14717935707465438,156,0.04384877163106982
OOD,Zero-shot,MED2G_W34,"Thinking about medical treatments these days, how much of a problem, if at all, are the following? The process for evaluating the safety and effectiveness of new medical treatments is too slow",True,3,91,728,0.0,0.5013736263736264,0.07726052884923408,55,0.3172214623577855,162,0.04900432328206991
OOD,Zero-shot,MED3_W34,"How much, if anything, have you heard or read about gene editing that can be used to change a baby's genetic characteristics?",True,3,121,968,0.0,0.39359504132231404,0.1324991759494875,55,0.02556668681923697,162,0.041674011994627974
OOD,Zero-shot,MED4A_W34,Do you think changing a baby's genetic characteristics to make the baby more intelligent is an appropriate use of medical technology ?,True,2,105,839,0.0011904761904761862,0.2908224076281287,0.25042623854959023,55,0.30829442514532257,108,0.0525655295129368
OOD,Zero-shot,MED4B_W34,Do you think changing a baby's genetic characteristics to treat a serious disease or condition the baby would have at birth is an appropriate use of medical technology ?,True,2,111,888,0.0,0.740990990990991,0.056442823062018095,55,0.2729761703508755,108,0.07955900020905031
OOD,Zero-shot,MED4C_W34,Do you think changing a baby's genetic characteristics to reduce the risk of a serious disease or condition that could occur over the course of his or her lifetime is an appropriate use of medical technology ?,True,2,110,879,0.001136363636363602,0.6507394766780432,0.10456856819469944,55,0.3113307121517558,108,0.08430679466844443
OOD,Zero-shot,MED5_W34,"Thinking about what you have heard or read, how well do you think medical researchers understand the health risks and benefits of changing a baby's genetic characteristics?",True,4,94,752,0.0,0.27925531914893614,0.17230131874864069,55,-0.14786364317044426,216,0.03709838804405114
OOD,Zero-shot,MED6A_W34,"How likely is the following if gene editing to change a baby's genetic characteristics becomes widely available? Even if gene editing is used appropriately in some cases, others will use these techniques in ways that are morally unacceptable",True,4,102,816,0.0,0.5490196078431373,0.17322990588942058,54,0.013224773088590814,212,0.03163950833261708
OOD,Zero-shot,MED6B_W34,How likely is the following if gene editing to change a baby's genetic characteristics becomes widely available? These techniques will help people live longer and better quality lives,True,4,111,888,0.0,0.23423423423423423,0.29673987563052384,55,-0.022743627103310873,216,0.04655186965524225
OOD,Zero-shot,MED6C_W34,How likely is the following if gene editing to change a baby's genetic characteristics becomes widely available? We will use these techniques before we fully understand how they affect people's health,True,4,116,928,0.0,0.29094827586206895,0.07867506454130513,55,0.19392417695661268,216,0.03095002945088198
OOD,Zero-shot,MED6D_W34,How likely is the following if gene editing to change a baby's genetic characteristics becomes widely available? Inequality will increase because this option will be available only for the wealthy,True,4,82,656,0.0,0.6692073170731707,0.15087040291229206,54,0.21132801361461245,212,0.029265653158602353
OOD,Zero-shot,MED6E_W34,How likely is the following if gene editing to change a baby's genetic characteristics becomes widely available? Development of these techniques will pave the way for new medical advances that benefit society as a whole,True,4,114,912,0.0,0.14912280701754385,0.4196127501882489,55,-0.19449388279964977,216,0.04059547313150158
OOD,Zero-shot,MED7_W34,"If gene editing to change a baby's genetic characteristics required testing on human embryos in order to develop these techniques, do you think this would be",True,2,95,760,0.0,0.3763157894736842,0.16844042003106566,53,0.6762926712619651,104,0.11179879758546286
OOD,Zero-shot,SCI1_W34,"Overall, do you think science has made life easier or more difficult for most people?",True,2,82,656,0.0,0.8826219512195121,0.0077372723392557415,55,0.6406205827098387,108,0.03329709287433495
OOD,Zero-shot,SCI2A_W34,Do you think science has had a mostly positive or mostly negative effect on the quality of food in the U.S.?,True,2,100,800,0.0,0.80625,0.08721294662704712,55,0.09995959183262884,108,0.05188896379821983
OOD,Zero-shot,SCI2B_W34,Do you think science has had a mostly positive or mostly negative effect on the quality of Health care in the U.S.?,True,2,103,824,0.0,0.9308252427184466,0.027629421857550882,54,0.30366365644260096,106,0.034478723499576376
OOD,Zero-shot,SCI2C_W34,Do you think science has had a mostly positive or mostly negative effect on the quality of the environment in the U.S.?,True,2,104,832,0.0,0.8064903846153846,0.06165371962251498,55,0.1549993936451155,108,0.04794333402718262
OOD,Zero-shot,SCI3A_W34,"In your opinion, do you think government investments in basic scientific research usually pay off in the long run, or are they not worth it?",True,2,96,768,0.0,0.84375,0.07184742965318422,53,nan,104,0.0673597078523691
OOD,Zero-shot,SCI3B_W34,"In your opinion, do you think government investments in engineering and technology usually pay off in the long run, or are they not worth it?",True,2,107,856,0.0,0.8703271028037384,0.05990128486006013,55,0.11211109388777286,108,0.05543226973432866
OOD,Zero-shot,SCI3C_W34,"In your opinion, do you think government investments in medical research usually pay off in the long run, or are they not worth it?",True,2,93,744,0.0,0.7741935483870968,0.06372967557010774,50,nan,98,0.057469527189803915
OOD,Zero-shot,SCI4_W34,"Which statement comes closer to your view, even if neither is exactly right?",True,2,96,768,0.0,0.6041666666666666,0.04616811540392885,53,0.6387238107571549,104,0.099936899222799
OOD,Zero-shot,SCI5_W34,"All in all, do you favor or oppose the use of animals in scientific research?",True,2,100,800,0.0,0.50625,0.14910795553821102,55,0.21368199831579865,108,0.06356853239426415
OOD,KL-SFT,BIO15_W34,"Have you seen a health care provider for an illness or medical condition in the past 12 months, or not?",True,2,117,933,0.0032051282051281937,0.5980707395498392,0.004121672270006924,55,0.0469440243696803,108,0.06592828228280634
OOD,KL-SFT,BIOTECHA_W34,Do you think genetic engineering of animals to increase their production of specific proteins that will lead to more nutritious meat would be,True,2,115,917,0.003260869565217428,0.49182115594329334,0.03042320093061078,55,0.19291857368625023,108,0.06535703320038366
OOD,KL-SFT,BIOTECHB_W34,Do you think bringing back an animal that is currently extinct by genetically engineering a closely-related species would be,True,2,109,872,0.0,0.4896788990825688,0.03100652787339136,55,0.15257413903373232,108,0.07783890643740697
OOD,KL-SFT,BIOTECHC_W34,Do you think genetic engineering of mosquitoes that would prevent them from reproducing in order to prevent the spread of some mosquito-borne diseases would be,True,2,93,744,0.0,0.6075268817204301,0.0037745899003232787,55,0.0005394678898352059,108,0.0452470602469573
OOD,KL-SFT,BIOTECHD_W34,Do you think genetic engineering of animals to grow organs or tissues that can be used for humans needing a transplant would be,True,2,102,814,0.002450980392156854,0.5687960687960688,0.017183919043164266,55,0.4203219552986389,108,0.07028969920467228
OOD,KL-SFT,BIOTECHE_W34,"Do you think genetic engineering of aquarium fish to change their appearance, causing them to glow would be",True,2,98,784,0.0,0.3788265306122449,0.11274721612465652,55,-0.0671363017115657,108,0.05028460345564654
OOD,KL-SFT,EAT1_W34,How often do you choose foods to eat because they are healthy and nutritious?,True,5,112,895,0.0011160714285713969,0.27262569832402234,0.02160561226949443,54,-0.01769463349703552,265,0.030568841921989887
OOD,KL-SFT,EAT2_W34,How often do you choose foods to eat because they are easy and most convenient?,True,5,93,743,0.0013440860215053752,0.2234185733512786,0.04923655889053883,55,-0.013359839794753055,270,0.030024307860050732
OOD,KL-SFT,EAT3E_W34,"Which of the following, if any, do you restrict or limit eating on a regular basis? Cholesterol",False,2,93,738,0.008064516129032251,0.48509485094850946,0.0347808773496367,55,-0.039873158397354044,108,0.045171896337538216
OOD,KL-SFT,EAT3F_W34,"Which of the following, if any, do you restrict or limit eating on a regular basis? Sugar",False,2,95,759,0.001315789473684159,0.48353096179183136,0.00664479921539843,55,-0.07270133000991932,108,0.03720614715981262
OOD,KL-SFT,EAT3G_W34,"Which of the following, if any, do you restrict or limit eating on a regular basis? Artificial preservatives",False,2,89,712,0.0,0.4943820224719101,0.00855339420065273,55,0.07874701213130379,108,0.04029692911591897
OOD,KL-SFT,EAT3H_W34,"Which of the following, if any, do you restrict or limit eating on a regular basis? Artificial colors",False,2,111,884,0.0045045045045044585,0.5158371040723982,0.016320479555298778,55,0.10642865699213416,108,0.04181336161632617
OOD,KL-SFT,EAT3I_W34,"Which of the following, if any, do you restrict or limit eating on a regular basis? Artificial sweeteners",False,2,104,829,0.0036057692307692735,0.48854041013269,0.0016097990591541394,55,0.35288354931418664,108,0.047290975482138405
OOD,KL-SFT,EAT3J_W34,"Which of the following, if any, do you restrict or limit eating on a regular basis? Gluten",False,2,94,750,0.0026595744680850686,0.52,0.08296573126811924,55,-0.18848467791905943,108,0.026147739384559717
OOD,KL-SFT,EAT3K_W34,"Which of the following, if any, do you restrict or limit eating on a regular basis? None of these",False,2,104,829,0.0036057692307692735,0.5138721351025332,0.05499082173000385,55,-0.17869040225369257,108,0.030786917246663752
OOD,KL-SFT,EAT5A_W34,"How much health risk, if any, does eating fruits and vegetables grown with pesticides have for the average person over the course of their lifetime?",True,4,97,774,0.002577319587628857,0.32945736434108525,0.03645904773102081,55,-0.1024011019929376,216,0.04289096438236269
OOD,KL-SFT,EAT5B_W34,"How much health risk, if any, does eating meat from animals that have been given antibiotics or hormones have for the average person over the course of their lifetime?",True,4,96,766,0.0026041666666666297,0.3328981723237598,0.02812205999838198,55,0.21702373787763693,216,0.044636132725138236
OOD,KL-SFT,EAT5C_W34,"How much health risk, if any, does eating food and drinks with artificial coloring have for the average person over the course of their lifetime?",True,4,90,720,0.0,0.3194444444444444,0.01657172557328628,54,0.03500022904907413,212,0.04420766756555797
OOD,KL-SFT,EAT5D_W34,"How much health risk, if any, does eating food and drinks with artificial preservatives have for the average person over the course of their lifetime?",True,4,98,784,0.0,0.350765306122449,0.056779137293138285,55,0.09180742039454405,216,0.038901098222788935
OOD,KL-SFT,EAT6_W34,"Which of these statements comes closer to your view, even if neither is exactly right?",True,2,110,876,0.004545454545454519,0.5159817351598174,0.0025587282371128087,55,0.3057657191049106,108,0.07113073768824911
OOD,KL-SFT,EVOBIOA_W34,"From what you have heard or read, which of these statements about the development of human life on Earth comes closest to what most biological scientists say?",True,2,104,830,0.0024038461538461453,0.7469879518072289,0.013563555416907186,55,-0.007153695165941302,108,0.09018303897358801
OOD,KL-SFT,EVOBIOB_W34,"Even if you are not sure, from what you have heard or read, which of these statements about the development of human life on Earth comes closest to what most biological scientists say?",True,2,99,791,0.0012626262626262985,0.6321112515802781,0.05363173315514581,34,0.1096781748775509,66,0.04106270057393766
OOD,KL-SFT,EVOONE_W34,"Thinking about the development of human life on Earth which statement comes closer to your own views, even if neither is exactly right?",True,2,101,806,0.0024752475247524774,0.5632754342431762,0.015299380392583928,50,-0.1679146854613911,98,0.13845928168825736
OOD,KL-SFT,EVOPERS3_W34,Thinking about the development of human life on Earth which statement comes closest to your view?,True,3,93,743,0.0013440860215053752,0.40107671601615075,0.033179300122014144,50,0.3541915339309652,147,0.13651432128323998
OOD,KL-SFT,EVOTHREE_W34,"Which of these statements comes closer to your own views, even if neither is exactly right?",True,2,85,679,0.0014705882352941124,0.5169366715758469,0.013525184252436135,47,0.46925282429917914,92,0.1466958245247394
OOD,KL-SFT,FUD22_W34,How much of the food you eat is organic?,True,4,109,869,0.0034403669724770714,0.3302646720368239,0.01955792398350315,55,-0.15324887035138646,216,0.04027156928590353
OOD,KL-SFT,FUD24_W34,Do you think organic fruits and vegetables are generally,False,3,107,855,0.001168224299065379,0.4818713450292398,0.013247869242783442,55,0.3761451741206579,162,0.04118095376091385
OOD,KL-SFT,FUD32_W34,"Genetically modified foods come from a technique that adds genes from other organisms to change that food's genetic characteristics. How much, if anything, have you heard or read about foods with genetically modified ingredients?",True,3,102,815,0.001225490196078427,0.39263803680981596,0.010142411705985817,54,0.1307707262279042,159,0.04843330269616618
OOD,KL-SFT,FUD33A_W34,Do you think foods with genetically modified ingredients are generally,False,3,90,720,0.0,0.3402777777777778,0.1550987936874945,54,0.1160380800977059,159,0.07236299171397444
OOD,KL-SFT,FUD33B_W34,"Even if you are not sure, which is closer to your views? Do you think foods with genetically modified ingredients are generally",False,3,90,719,0.001388888888888884,0.5187760778859527,0.08397758699520017,45,0.09167163335722801,132,0.03544081259365956
OOD,KL-SFT,FUD35_W34,"How much do you, personally, care about the issue of genetically modified foods?",True,4,95,760,0.0,0.30526315789473685,0.012772589387088694,55,0.040723897215524926,216,0.03861159414857949
OOD,KL-SFT,FUD37A_W34,How likely is it that genetically modified foods will lead to more affordably-priced food,True,4,108,863,0.0011574074074074403,0.34530706836616454,0.014972894796803578,55,0.03178726778564437,216,0.04927287086122773
OOD,KL-SFT,FUD37B_W34,How likely is it that genetically modified foods will lead to health problems for the population as a whole,True,4,97,776,0.0,0.24484536082474226,0.038639488794478906,54,0.09658139369545858,212,0.05260896821322848
OOD,KL-SFT,FUD37C_W34,How likely is it that genetically modified foods will create problems for the environment,True,4,103,824,0.0,0.30097087378640774,0.012946211069445821,55,-0.019787889558888796,216,0.04490783495412624
OOD,KL-SFT,FUD37D_W34,How likely is it that genetically modified foods will increase the global food supply,True,4,111,888,0.0,0.3614864864864865,0.011235679138885535,55,-0.03313733206180489,216,0.04216099711422817
OOD,KL-SFT,G1_W34,"Do you, or does anyone in your immediate family, have a gene that predisposes you to a serious disease such as Alzheimer's, cancer, heart disease or sickle cell anemia?",True,2,104,831,0.0012019230769231282,0.5102286401925391,0.01467119043489441,54,0.2198656522981002,106,0.036893901619482826
OOD,KL-SFT,G2_W34,"Have you, or has anyone in your immediate family, ever had a genetic test, or haven't you done this?",True,2,104,826,0.007211538461538436,0.6912832929782082,0.006124168270853197,55,-0.03499702422409959,108,0.04970012501949198
OOD,KL-SFT,MED1_W34,"Thinking now about medicine which of these statements comes closer to your point of view, even if neither is exactly right?",True,2,107,854,0.002336448598130869,0.4707259953161593,0.004128968810566372,54,0.3181793314031221,106,0.0681345273043189
OOD,KL-SFT,MED2A_W34,"Thinking about medical treatments these days, how much of a problem, if at all, are the following? Healthcare providers are too quick to order tests and procedures that may not be necessary",True,3,104,832,0.0,0.38100961538461536,0.017214395486824206,55,-0.5405833338409826,162,0.03654241660496229
OOD,KL-SFT,MED2B_W34,"Thinking about medical treatments these days, how much of a problem, if at all, are the following? People rely too much on prescription medicines that may not be necessary",True,3,121,966,0.0020661157024793875,0.2888198757763975,0.1451802836271388,55,0.26839577476649,162,0.031115321018981304
OOD,KL-SFT,MED2C_W34,"Thinking about medical treatments these days, how much of a problem, if at all, are the following? New treatments are made available before we fully understand how they affect people's health",True,3,104,830,0.0024038461538461453,0.39879518072289155,0.0257366338537407,54,0.09421880562578315,159,0.06087937124355766
OOD,KL-SFT,MED2D_W34,"Thinking about medical treatments these days, how much of a problem, if at all, are the following? The cost of treatments makes quality medical care unaffordable",True,3,121,967,0.0010330578512396382,0.4095139607032058,0.10625432696362207,55,-0.012512765097207437,162,0.024064195317176743
OOD,KL-SFT,MED2E_W34,"Thinking about medical treatments these days, how much of a problem, if at all, are the following? New treatments are so complex that patients cannot make informed decisions",True,3,105,840,0.0,0.35833333333333334,0.04798512161737667,55,0.29520306305966704,162,0.050016768885124026
OOD,KL-SFT,MED2F_W34,"Thinking about medical treatments these days, how much of a problem, if at all, are the following? Side effects from prescription medicines create as many problems as the medicines solve",True,3,81,645,0.00462962962962965,0.3457364341085271,0.06472408659318872,53,-0.1539435106400747,156,0.04384877163106982
OOD,KL-SFT,MED2G_W34,"Thinking about medical treatments these days, how much of a problem, if at all, are the following? The process for evaluating the safety and effectiveness of new medical treatments is too slow",True,3,91,727,0.0013736263736263687,0.3768913342503439,0.02823745468496411,55,-0.06421149573604375,162,0.04900432328206991
OOD,KL-SFT,MED3_W34,"How much, if anything, have you heard or read about gene editing that can be used to change a baby's genetic characteristics?",True,3,121,968,0.0,0.38326446280991733,0.018750035904171427,55,0.11169136221142796,162,0.041674011994627974
OOD,KL-SFT,MED4A_W34,Do you think changing a baby's genetic characteristics to make the baby more intelligent is an appropriate use of medical technology ?,True,2,105,840,0.0,0.5535714285714286,0.03250435764505045,55,0.13063708626339976,108,0.0525655295129368
OOD,KL-SFT,MED4B_W34,Do you think changing a baby's genetic characteristics to treat a serious disease or condition the baby would have at birth is an appropriate use of medical technology ?,True,2,111,887,0.0011261261261261701,0.5512965050732808,0.021894651233479303,55,0.2662221932043774,108,0.07955900020905031
OOD,KL-SFT,MED4C_W34,Do you think changing a baby's genetic characteristics to reduce the risk of a serious disease or condition that could occur over the course of his or her lifetime is an appropriate use of medical technology ?,True,2,110,879,0.001136363636363602,0.5665529010238908,0.00525154273233308,55,0.07842893299834869,108,0.08430679466844443
OOD,KL-SFT,MED5_W34,"Thinking about what you have heard or read, how well do you think medical researchers understand the health risks and benefits of changing a baby's genetic characteristics?",True,4,94,752,0.0,0.35106382978723405,0.01815813027380884,55,0.03797307143673056,216,0.03709838804405114
OOD,KL-SFT,MED6A_W34,"How likely is the following if gene editing to change a baby's genetic characteristics becomes widely available? Even if gene editing is used appropriately in some cases, others will use these techniques in ways that are morally unacceptable",True,4,102,816,0.0,0.36764705882352944,0.03180462309538566,54,-0.2920551898194039,212,0.03163950833261708
OOD,KL-SFT,MED6B_W34,How likely is the following if gene editing to change a baby's genetic characteristics becomes widely available? These techniques will help people live longer and better quality lives,True,4,111,888,0.0,0.30855855855855857,0.01333133313973589,55,0.1036898634784184,216,0.04655186965524225
OOD,KL-SFT,MED6C_W34,How likely is the following if gene editing to change a baby's genetic characteristics becomes widely available? We will use these techniques before we fully understand how they affect people's health,True,4,116,927,0.0010775862068965747,0.29557713052858686,0.06948629226642965,55,0.20317208091061892,216,0.03095002945088198
OOD,KL-SFT,MED6D_W34,How likely is the following if gene editing to change a baby's genetic characteristics becomes widely available? Inequality will increase because this option will be available only for the wealthy,True,4,82,656,0.0,0.4253048780487805,0.015846534972468292,54,-0.24072571412156712,212,0.029265653158602353
OOD,KL-SFT,MED6E_W34,How likely is the following if gene editing to change a baby's genetic characteristics becomes widely available? Development of these techniques will pave the way for new medical advances that benefit society as a whole,True,4,114,912,0.0,0.2894736842105263,0.054104704422837234,55,0.15166280774366012,216,0.04059547313150158
OOD,KL-SFT,MED7_W34,"If gene editing to change a baby's genetic characteristics required testing on human embryos in order to develop these techniques, do you think this would be",True,2,95,757,0.003947368421052588,0.48877146631439894,0.023644909058171144,53,0.008521415811436067,104,0.11179879758546286
OOD,KL-SFT,SCI1_W34,"Overall, do you think science has made life easier or more difficult for most people?",True,2,82,656,0.0,0.7515243902439024,0.018440593871250986,55,-0.1110714139566487,108,0.03329709287433495
OOD,KL-SFT,SCI2A_W34,Do you think science has had a mostly positive or mostly negative effect on the quality of food in the U.S.?,True,2,100,800,0.0,0.68625,0.0056319220954105355,55,0.2034371900064636,108,0.05188896379821983
OOD,KL-SFT,SCI2B_W34,Do you think science has had a mostly positive or mostly negative effect on the quality of Health care in the U.S.?,True,2,103,824,0.0,0.7669902912621359,0.01889923671368193,54,0.07939149269393399,106,0.034478723499576376
OOD,KL-SFT,SCI2C_W34,Do you think science has had a mostly positive or mostly negative effect on the quality of the environment in the U.S.?,True,2,104,832,0.0,0.5985576923076923,0.01420514444757168,55,0.057057083973789675,108,0.04794333402718262
OOD,KL-SFT,SCI3A_W34,"In your opinion, do you think government investments in basic scientific research usually pay off in the long run, or are they not worth it?",True,2,96,768,0.0,0.6875,0.005511865460010527,53,0.2618403208412108,104,0.0673597078523691
OOD,KL-SFT,SCI3B_W34,"In your opinion, do you think government investments in engineering and technology usually pay off in the long run, or are they not worth it?",True,2,107,856,0.0,0.6904205607476636,0.008155187285824204,55,0.22551475710098873,108,0.05543226973432866
OOD,KL-SFT,SCI3C_W34,"In your opinion, do you think government investments in medical research usually pay off in the long run, or are they not worth it?",True,2,93,744,0.0,0.6370967741935484,0.005248832690245176,50,0.15741715928362288,98,0.057469527189803915
OOD,KL-SFT,SCI4_W34,"Which statement comes closer to your view, even if neither is exactly right?",True,2,96,767,0.0013020833333333703,0.5032594524119948,0.014798142862916797,53,0.3123447664549917,104,0.099936899222799
OOD,KL-SFT,SCI5_W34,"All in all, do you favor or oppose the use of animals in scientific research?",True,2,100,797,0.003750000000000031,0.5056461731493099,0.0020404581552798573,55,0.3868371555277168,108,0.06356853239426415
OOD,RLVR,BIO15_W34,"Have you seen a health care provider for an illness or medical condition in the past 12 months, or not?",True,2,117,936,0.0,0.6720085470085471,0.09660592958372871,55,0.26400938187299117,108,0.06592828228280634
OOD,RLVR,BIOTECHA_W34,Do you think genetic engineering of animals to increase their production of specific proteins that will lead to more nutritious meat would be,True,2,115,919,0.0010869565217391797,0.45375408052230687,0.25187142618167324,55,0.12476782104719991,108,0.06535703320038366
OOD,RLVR,BIOTECHB_W34,Do you think bringing back an animal that is currently extinct by genetically engineering a closely-related species would be,True,2,109,872,0.0,0.2694954128440367,0.3000162554131534,55,0.33414011725105675,108,0.07783890643740697
OOD,RLVR,BIOTECHC_W34,Do you think genetic engineering of mosquitoes that would prevent them from reproducing in order to prevent the spread of some mosquito-borne diseases would be,True,2,93,744,0.0,0.7526881720430108,0.10201063274188575,55,nan,108,0.0452470602469573
OOD,RLVR,BIOTECHD_W34,Do you think genetic engineering of animals to grow organs or tissues that can be used for humans needing a transplant would be,True,2,102,816,0.0,0.5784313725490197,0.1653648130718252,55,0.20215621467366826,108,0.07028969920467228
OOD,RLVR,BIOTECHE_W34,"Do you think genetic engineering of aquarium fish to change their appearance, causing them to glow would be",True,2,98,784,0.0,0.12627551020408162,0.4009995070722967,55,0.0584825986654549,108,0.05028460345564654
OOD,RLVR,EAT1_W34,How often do you choose foods to eat because they are healthy and nutritious?,True,5,112,896,0.0,0.3247767857142857,0.13650015134703625,54,0.04215499539189158,265,0.030568841921989887
OOD,RLVR,EAT2_W34,How often do you choose foods to eat because they are easy and most convenient?,True,5,93,744,0.0,0.2513440860215054,0.25995728448062416,55,0.03801211995834308,270,0.030024307860050732
OOD,RLVR,EAT3E_W34,"Which of the following, if any, do you restrict or limit eating on a regular basis? Cholesterol",False,2,93,744,0.0,0.6155913978494624,0.013216219605437708,55,0.43253184159265534,108,0.045171896337538216
OOD,RLVR,EAT3F_W34,"Which of the following, if any, do you restrict or limit eating on a regular basis? Sugar",False,2,95,760,0.0,0.593421052631579,0.027417574473359248,55,0.09227249037263012,108,0.03720614715981262
OOD,RLVR,EAT3G_W34,"Which of the following, if any, do you restrict or limit eating on a regular basis? Artificial preservatives",False,2,89,712,0.0,0.5575842696629213,0.041924801885860584,55,0.2599030377048926,108,0.04029692911591897
OOD,RLVR,EAT3H_W34,"Which of the following, if any, do you restrict or limit eating on a regular basis? Artificial colors",False,2,111,888,0.0,0.6981981981981982,0.059945948526988736,55,-0.11693813749709414,108,0.04181336161632617
OOD,RLVR,EAT3I_W34,"Which of the following, if any, do you restrict or limit eating on a regular basis? Artificial sweeteners",False,2,104,832,0.0,0.5252403846153846,0.09207054723522858,55,-0.12101378707282437,108,0.047290975482138405
OOD,RLVR,EAT3J_W34,"Which of the following, if any, do you restrict or limit eating on a regular basis? Gluten",False,2,94,752,0.0,0.851063829787234,0.01279254593361552,55,0.15302579237027156,108,0.026147739384559717
OOD,RLVR,EAT3K_W34,"Which of the following, if any, do you restrict or limit eating on a regular basis? None of these",False,2,104,832,0.0,0.23557692307692307,0.25933561556218304,55,0.3477465080973146,108,0.030786917246663752
OOD,RLVR,EAT5A_W34,"How much health risk, if any, does eating fruits and vegetables grown with pesticides have for the average person over the course of their lifetime?",True,4,97,776,0.0,0.47680412371134023,0.08570216397516255,55,0.18588039642984025,216,0.04289096438236269
OOD,RLVR,EAT5B_W34,"How much health risk, if any, does eating meat from animals that have been given antibiotics or hormones have for the average person over the course of their lifetime?",True,4,96,768,0.0,0.4453125,0.11199940990237954,55,-0.09006124290807146,216,0.044636132725138236
OOD,RLVR,EAT5C_W34,"How much health risk, if any, does eating food and drinks with artificial coloring have for the average person over the course of their lifetime?",True,4,90,720,0.0,0.5166666666666667,0.10534349281818266,54,-0.0576101498394828,212,0.04420766756555797
OOD,RLVR,EAT5D_W34,"How much health risk, if any, does eating food and drinks with artificial preservatives have for the average person over the course of their lifetime?",True,4,98,784,0.0,0.4770408163265306,0.07390295398960171,55,-0.047814856848247815,216,0.038901098222788935
OOD,RLVR,EAT6_W34,"Which of these statements comes closer to your view, even if neither is exactly right?",True,2,110,880,0.0,0.4965909090909091,0.0760493525841578,55,-0.21579032416346072,108,0.07113073768824911
OOD,RLVR,EVOBIOA_W34,"From what you have heard or read, which of these statements about the development of human life on Earth comes closest to what most biological scientists say?",True,2,104,831,0.0012019230769231282,0.8074608904933814,0.067584904986251,55,nan,108,0.09018303897358801
OOD,RLVR,EVOBIOB_W34,"Even if you are not sure, from what you have heard or read, which of these statements about the development of human life on Earth comes closest to what most biological scientists say?",True,2,99,792,0.0,0.6452020202020202,0.1498740121460921,34,0.29849523264995614,66,0.04106270057393766
OOD,RLVR,EVOONE_W34,"Thinking about the development of human life on Earth which statement comes closer to your own views, even if neither is exactly right?",True,2,101,808,0.0,0.6856435643564357,0.07895515416967494,50,0.6116294120967117,98,0.13845928168825736
OOD,RLVR,EVOPERS3_W34,Thinking about the development of human life on Earth which statement comes closest to your view?,True,3,93,744,0.0,0.6599462365591398,0.06097994984030326,50,0.7741557353733943,147,0.13651432128323998
OOD,RLVR,EVOTHREE_W34,"Which of these statements comes closer to your own views, even if neither is exactly right?",True,2,85,679,0.0014705882352941124,0.7098674521354934,0.010500341589189763,47,0.8891113549169072,92,0.1466958245247394
OOD,RLVR,FUD22_W34,How much of the food you eat is organic?,True,4,109,872,0.0,0.411697247706422,0.05078989271243225,55,0.5196745846779549,216,0.04027156928590353
OOD,RLVR,FUD24_W34,Do you think organic fruits and vegetables are generally,False,3,107,856,0.0,0.48364485981308414,0.035231973245528125,55,0.27639762152769937,162,0.04118095376091385
OOD,RLVR,FUD32_W34,"Genetically modified foods come from a technique that adds genes from other organisms to change that food's genetic characteristics. How much, if anything, have you heard or read about foods with genetically modified ingredients?",True,3,102,816,0.0,0.4522058823529412,0.1445742124205337,54,0.21665483626161924,159,0.04843330269616618
OOD,RLVR,FUD33A_W34,Do you think foods with genetically modified ingredients are generally,False,3,90,719,0.001388888888888884,0.3741307371349096,0.17660208986876139,54,0.29476309579772314,159,0.07236299171397444
OOD,RLVR,FUD33B_W34,"Even if you are not sure, which is closer to your views? Do you think foods with genetically modified ingredients are generally",False,3,90,719,0.001388888888888884,0.5744089012517385,0.10430360222037022,45,-0.06157090364487355,132,0.03544081259365956
OOD,RLVR,FUD35_W34,"How much do you, personally, care about the issue of genetically modified foods?",True,4,95,760,0.0,0.3894736842105263,0.14533463050363873,55,-0.017163575514862032,216,0.03861159414857949
OOD,RLVR,FUD37A_W34,How likely is it that genetically modified foods will lead to more affordably-priced food,True,4,108,864,0.0,0.35648148148148145,0.09538589278720572,55,0.19055448847261297,216,0.04927287086122773
OOD,RLVR,FUD37B_W34,How likely is it that genetically modified foods will lead to health problems for the population as a whole,True,4,97,776,0.0,0.2654639175257732,0.023975423494411365,54,-0.04338013616885261,212,0.05260896821322848
OOD,RLVR,FUD37C_W34,How likely is it that genetically modified foods will create problems for the environment,True,4,103,824,0.0,0.24635922330097088,0.11862782936996749,55,0.10703956415673568,216,0.04490783495412624
OOD,RLVR,FUD37D_W34,How likely is it that genetically modified foods will increase the global food supply,True,4,111,888,0.0,0.4144144144144144,0.030314528631349962,55,0.3519512135526266,216,0.04216099711422817
OOD,RLVR,G1_W34,"Do you, or does anyone in your immediate family, have a gene that predisposes you to a serious disease such as Alzheimer's, cancer, heart disease or sickle cell anemia?",True,2,104,832,0.0,0.53125,0.11705349331778468,54,0.014090156630692857,106,0.036893901619482826
OOD,RLVR,G2_W34,"Have you, or has anyone in your immediate family, ever had a genetic test, or haven't you done this?",True,2,104,832,0.0,0.8317307692307693,0.044052069951737785,55,0.4505299261669474,108,0.04970012501949198
OOD,RLVR,MED1_W34,"Thinking now about medicine which of these statements comes closer to your point of view, even if neither is exactly right?",True,2,107,856,0.0,0.5373831775700935,0.14617764610376444,54,0.5373198101460938,106,0.0681345273043189
OOD,RLVR,MED2A_W34,"Thinking about medical treatments these days, how much of a problem, if at all, are the following? Healthcare providers are too quick to order tests and procedures that may not be necessary",True,3,104,832,0.0,0.4375,0.03228226879509108,55,-0.011891013672891788,162,0.03654241660496229
OOD,RLVR,MED2B_W34,"Thinking about medical treatments these days, how much of a problem, if at all, are the following? People rely too much on prescription medicines that may not be necessary",True,3,121,968,0.0,0.4524793388429752,0.04339127870320874,55,-0.05453469265624297,162,0.031115321018981304
OOD,RLVR,MED2C_W34,"Thinking about medical treatments these days, how much of a problem, if at all, are the following? New treatments are made available before we fully understand how they affect people's health",True,3,104,832,0.0,0.45072115384615385,0.08054238082415247,54,0.11133516215272157,159,0.06087937124355766
OOD,RLVR,MED2D_W34,"Thinking about medical treatments these days, how much of a problem, if at all, are the following? The cost of treatments makes quality medical care unaffordable",True,3,121,968,0.0,0.7417355371900827,0.012128607930921506,55,0.02955016872507683,162,0.024064195317176743
OOD,RLVR,MED2E_W34,"Thinking about medical treatments these days, how much of a problem, if at all, are the following? New treatments are so complex that patients cannot make informed decisions",True,3,105,840,0.0,0.430952380952381,0.01666105878878259,55,0.170835284462509,162,0.050016768885124026
OOD,RLVR,MED2F_W34,"Thinking about medical treatments these days, how much of a problem, if at all, are the following? Side effects from prescription medicines create as many problems as the medicines solve",True,3,81,648,0.0,0.5262345679012346,0.01508196376944735,53,0.06869872269790671,156,0.04384877163106982
OOD,RLVR,MED2G_W34,"Thinking about medical treatments these days, how much of a problem, if at all, are the following? The process for evaluating the safety and effectiveness of new medical treatments is too slow",True,3,91,728,0.0,0.4945054945054945,0.040103097969903946,55,0.5466675982321842,162,0.04900432328206991
OOD,RLVR,MED3_W34,"How much, if anything, have you heard or read about gene editing that can be used to change a baby's genetic characteristics?",True,3,121,968,0.0,0.5650826446280992,0.1136586449890786,55,0.417060705779116,162,0.041674011994627974
OOD,RLVR,MED4A_W34,Do you think changing a baby's genetic characteristics to make the baby more intelligent is an appropriate use of medical technology ?,True,2,105,840,0.0,0.3404761904761905,0.18459082961072854,55,0.42784913372945876,108,0.0525655295129368
OOD,RLVR,MED4B_W34,Do you think changing a baby's genetic characteristics to treat a serious disease or condition the baby would have at birth is an appropriate use of medical technology ?,True,2,111,888,0.0,0.7477477477477478,0.04025169875793324,55,0.44086597185897375,108,0.07955900020905031
OOD,RLVR,MED4C_W34,Do you think changing a baby's genetic characteristics to reduce the risk of a serious disease or condition that could occur over the course of his or her lifetime is an appropriate use of medical technology ?,True,2,110,880,0.0,0.6625,0.10507335794912842,55,0.4689162858894094,108,0.08430679466844443
OOD,RLVR,MED5_W34,"Thinking about what you have heard or read, how well do you think medical researchers understand the health risks and benefits of changing a baby's genetic characteristics?",True,4,94,752,0.0,0.35904255319148937,0.10308824969640251,55,-0.0779143486376748,216,0.03709838804405114
OOD,RLVR,MED6A_W34,"How likely is the following if gene editing to change a baby's genetic characteristics becomes widely available? Even if gene editing is used appropriately in some cases, others will use these techniques in ways that are morally unacceptable",True,4,102,816,0.0,0.5183823529411765,0.07886991780185325,54,0.2389064367861622,212,0.03163950833261708
OOD,RLVR,MED6B_W34,How likely is the following if gene editing to change a baby's genetic characteristics becomes widely available? These techniques will help people live longer and better quality lives,True,4,111,888,0.0,0.29504504504504503,0.13034022838111273,55,0.17947301766793883,216,0.04655186965524225
OOD,RLVR,MED6C_W34,How likely is the following if gene editing to change a baby's genetic characteristics becomes widely available? We will use these techniques before we fully understand how they affect people's health,True,4,116,928,0.0,0.2683189655172414,0.16644086728055293,55,0.2886527593303431,216,0.03095002945088198
OOD,RLVR,MED6D_W34,How likely is the following if gene editing to change a baby's genetic characteristics becomes widely available? Inequality will increase because this option will be available only for the wealthy,True,4,82,656,0.0,0.6265243902439024,0.08820470887116612,54,-0.13858278246327577,212,0.029265653158602353
OOD,RLVR,MED6E_W34,How likely is the following if gene editing to change a baby's genetic characteristics becomes widely available? Development of these techniques will pave the way for new medical advances that benefit society as a whole,True,4,114,912,0.0,0.14692982456140352,0.37870141327462503,55,-0.14149040130350823,216,0.04059547313150158
OOD,RLVR,MED7_W34,"If gene editing to change a baby's genetic characteristics required testing on human embryos in order to develop these techniques, do you think this would be",True,2,95,760,0.0,0.38026315789473686,0.150218198923905,53,0.6476526875103911,104,0.11179879758546286
OOD,RLVR,SCI1_W34,"Overall, do you think science has made life easier or more difficult for most people?",True,2,82,656,0.0,0.8795731707317073,0.007531179020674462,55,0.5008196598295215,108,0.03329709287433495
OOD,RLVR,SCI2A_W34,Do you think science has had a mostly positive or mostly negative effect on the quality of food in the U.S.?,True,2,100,800,0.0,0.795,0.07680169809770607,55,0.2423040871753996,108,0.05188896379821983
OOD,RLVR,SCI2B_W34,Do you think science has had a mostly positive or mostly negative effect on the quality of Health care in the U.S.?,True,2,103,824,0.0,0.9296116504854369,0.022016719538652137,54,0.519931643988052,106,0.034478723499576376
OOD,RLVR,SCI2C_W34,Do you think science has had a mostly positive or mostly negative effect on the quality of the environment in the U.S.?,True,2,104,832,0.0,0.8028846153846154,0.05180699999561756,55,0.3211593076004757,108,0.04794333402718262
OOD,RLVR,SCI3A_W34,"In your opinion, do you think government investments in basic scientific research usually pay off in the long run, or are they not worth it?",True,2,96,768,0.0,0.84375,0.06720509938158499,53,0.46902055880717747,104,0.0673597078523691
OOD,RLVR,SCI3B_W34,"In your opinion, do you think government investments in engineering and technology usually pay off in the long run, or are they not worth it?",True,2,107,856,0.0,0.8691588785046729,0.06204737365082169,55,nan,108,0.05543226973432866
OOD,RLVR,SCI3C_W34,"In your opinion, do you think government investments in medical research usually pay off in the long run, or are they not worth it?",True,2,93,744,0.0,0.7741935483870968,0.06372967557010774,50,nan,98,0.057469527189803915
OOD,RLVR,SCI4_W34,"Which statement comes closer to your view, even if neither is exactly right?",True,2,96,768,0.0,0.5716145833333334,0.05578964972894119,53,0.6176173605671558,104,0.099936899222799
OOD,RLVR,SCI5_W34,"All in all, do you favor or oppose the use of animals in scientific research?",True,2,100,800,0.0,0.53625,0.0836077541186591,55,0.40942454324287053,108,0.06356853239426415
OOD,DVR,BIO15_W34,"Have you seen a health care provider for an illness or medical condition in the past 12 months, or not?",True,2,117,936,0.0,0.6762820512820513,0.10580458355211726,55,0.05671146356881925,108,0.06592828228280634
OOD,DVR,BIOTECHA_W34,Do you think genetic engineering of animals to increase their production of specific proteins that will lead to more nutritious meat would be,True,2,115,919,0.0010869565217391797,0.45266594124047876,0.25187142618167324,55,0.12476782104719991,108,0.06535703320038366
OOD,DVR,BIOTECHB_W34,Do you think bringing back an animal that is currently extinct by genetically engineering a closely-related species would be,True,2,109,872,0.0,0.268348623853211,0.30050223738818405,55,0.25415146431049845,108,0.07783890643740697
OOD,DVR,BIOTECHC_W34,Do you think genetic engineering of mosquitoes that would prevent them from reproducing in order to prevent the spread of some mosquito-borne diseases would be,True,2,93,743,0.0013440860215053752,0.7523553162853297,0.10201063274188575,55,nan,108,0.0452470602469573
OOD,DVR,BIOTECHD_W34,Do you think genetic engineering of animals to grow organs or tissues that can be used for humans needing a transplant would be,True,2,102,816,0.0,0.5772058823529411,0.16842152038322258,55,0.23370404159708064,108,0.07028969920467228
OOD,DVR,BIOTECHE_W34,"Do you think genetic engineering of aquarium fish to change their appearance, causing them to glow would be",True,2,98,784,0.0,0.12627551020408162,0.4086684514493405,55,0.3542284490121325,108,0.05028460345564654
OOD,DVR,EAT1_W34,How often do you choose foods to eat because they are healthy and nutritious?,True,5,112,896,0.0,0.2924107142857143,0.08207113963396206,54,0.16097818668908492,265,0.030568841921989887
OOD,DVR,EAT2_W34,How often do you choose foods to eat because they are easy and most convenient?,True,5,93,744,0.0,0.22849462365591397,0.1378910075825945,55,0.12158522963098992,270,0.030024307860050732
OOD,DVR,EAT3E_W34,"Which of the following, if any, do you restrict or limit eating on a regular basis? Cholesterol",False,2,93,744,0.0,0.6868279569892473,0.02593501456920128,55,0.202283646632303,108,0.045171896337538216
OOD,DVR,EAT3F_W34,"Which of the following, if any, do you restrict or limit eating on a regular basis? Sugar",False,2,95,760,0.0,0.6118421052631579,0.06553666619060607,55,-0.09042603933115788,108,0.03720614715981262
OOD,DVR,EAT3G_W34,"Which of the following, if any, do you restrict or limit eating on a regular basis? Artificial preservatives",False,2,89,712,0.0,0.5941011235955056,0.06113081791612407,55,0.13112321501994992,108,0.04029692911591897
OOD,DVR,EAT3H_W34,"Which of the following, if any, do you restrict or limit eating on a regular basis? Artificial colors",False,2,111,888,0.0,0.7094594594594594,0.06916797022984973,55,-0.22042834569139588,108,0.04181336161632617
OOD,DVR,EAT3I_W34,"Which of the following, if any, do you restrict or limit eating on a regular basis? Artificial sweeteners",False,2,104,832,0.0,0.5048076923076923,0.12359215401121394,55,0.07351943115134728,108,0.047290975482138405
OOD,DVR,EAT3J_W34,"Which of the following, if any, do you restrict or limit eating on a regular basis? Gluten",False,2,94,752,0.0,0.8656914893617021,0.017727400833871223,55,0.04474056341702604,108,0.026147739384559717
OOD,DVR,EAT3K_W34,"Which of the following, if any, do you restrict or limit eating on a regular basis? None of these",False,2,104,832,0.0,0.5252403846153846,0.051630134986173346,55,0.2268260875126299,108,0.030786917246663752
OOD,DVR,EAT5A_W34,"How much health risk, if any, does eating fruits and vegetables grown with pesticides have for the average person over the course of their lifetime?",True,4,97,776,0.0,0.4329896907216495,0.05482078213483236,55,0.08424170778672824,216,0.04289096438236269
OOD,DVR,EAT5B_W34,"How much health risk, if any, does eating meat from animals that have been given antibiotics or hormones have for the average person over the course of their lifetime?",True,4,96,768,0.0,0.44140625,0.0663413403550456,55,0.1102459379579564,216,0.044636132725138236
OOD,DVR,EAT5C_W34,"How much health risk, if any, does eating food and drinks with artificial coloring have for the average person over the course of their lifetime?",True,4,90,720,0.0,0.5027777777777778,0.039922208437628344,54,0.21109795433544748,212,0.04420766756555797
OOD,DVR,EAT5D_W34,"How much health risk, if any, does eating food and drinks with artificial preservatives have for the average person over the course of their lifetime?",True,4,98,784,0.0,0.44387755102040816,0.0346821023097256,55,0.12593450408384796,216,0.038901098222788935
OOD,DVR,EAT6_W34,"Which of these statements comes closer to your view, even if neither is exactly right?",True,2,110,880,0.0,0.49886363636363634,0.07323763119467064,55,0.02695091514437036,108,0.07113073768824911
OOD,DVR,EVOBIOA_W34,"From what you have heard or read, which of these statements about the development of human life on Earth comes closest to what most biological scientists say?",True,2,104,832,0.0,0.8064903846153846,0.06463040977082879,55,0.575390914958895,108,0.09018303897358801
OOD,DVR,EVOBIOB_W34,"Even if you are not sure, from what you have heard or read, which of these statements about the development of human life on Earth comes closest to what most biological scientists say?",True,2,99,792,0.0,0.6439393939393939,0.14311716602096952,34,0.11825777030839137,66,0.04106270057393766
OOD,DVR,EVOONE_W34,"Thinking about the development of human life on Earth which statement comes closer to your own views, even if neither is exactly right?",True,2,101,808,0.0,0.693069306930693,0.08486164557581699,50,0.6840702284185664,98,0.13845928168825736
OOD,DVR,EVOPERS3_W34,Thinking about the development of human life on Earth which statement comes closest to your view?,True,3,93,744,0.0,0.6653225806451613,0.07261316436522955,50,0.7619340856273958,147,0.13651432128323998
OOD,DVR,EVOTHREE_W34,"Which of these statements comes closer to your own views, even if neither is exactly right?",True,2,85,680,0.0,0.7235294117647059,0.008376116974911316,47,0.9070417299387459,92,0.1466958245247394
OOD,DVR,FUD22_W34,How much of the food you eat is organic?,True,4,109,872,0.0,0.3268348623853211,0.07567718046236446,55,0.37016104847641784,216,0.04027156928590353
OOD,DVR,FUD24_W34,Do you think organic fruits and vegetables are generally,False,3,107,856,0.0,0.4976635514018692,0.011166197771554363,55,0.30107049669791,162,0.04118095376091385
OOD,DVR,FUD32_W34,"Genetically modified foods come from a technique that adds genes from other organisms to change that food's genetic characteristics. How much, if anything, have you heard or read about foods with genetically modified ingredients?",True,3,102,816,0.0,0.4522058823529412,0.10913493147665605,54,-0.03522567419904378,159,0.04843330269616618
OOD,DVR,FUD33A_W34,Do you think foods with genetically modified ingredients are generally,False,3,90,720,0.0,0.3611111111111111,0.19384519878325174,54,0.17517609002878742,159,0.07236299171397444
OOD,DVR,FUD33B_W34,"Even if you are not sure, which is closer to your views? Do you think foods with genetically modified ingredients are generally",False,3,90,720,0.0,0.5916666666666667,0.11944423920100541,45,-0.09676352731133732,132,0.03544081259365956
OOD,DVR,FUD35_W34,"How much do you, personally, care about the issue of genetically modified foods?",True,4,95,760,0.0,0.3447368421052632,0.05692675423640101,55,0.04652063406292531,216,0.03861159414857949
OOD,DVR,FUD37A_W34,How likely is it that genetically modified foods will lead to more affordably-priced food,True,4,108,864,0.0,0.3726851851851852,0.05834300832591924,55,0.19748083667586716,216,0.04927287086122773
OOD,DVR,FUD37B_W34,How likely is it that genetically modified foods will lead to health problems for the population as a whole,True,4,97,775,0.0012886597938144284,0.27741935483870966,0.04708909358191766,54,-0.06053243946875904,212,0.05260896821322848
OOD,DVR,FUD37C_W34,How likely is it that genetically modified foods will create problems for the environment,True,4,103,824,0.0,0.27184466019417475,0.07307972639723084,55,0.14591187542206657,216,0.04490783495412624
OOD,DVR,FUD37D_W34,How likely is it that genetically modified foods will increase the global food supply,True,4,111,887,0.0011261261261261701,0.3833145434047351,0.018249513671438015,55,0.36991545078882937,216,0.04216099711422817
OOD,DVR,G1_W34,"Do you, or does anyone in your immediate family, have a gene that predisposes you to a serious disease such as Alzheimer's, cancer, heart disease or sickle cell anemia?",True,2,104,832,0.0,0.5108173076923077,0.07148650686504182,54,-0.07301385485643368,106,0.036893901619482826
OOD,DVR,G2_W34,"Have you, or has anyone in your immediate family, ever had a genetic test, or haven't you done this?",True,2,104,832,0.0,0.8221153846153846,0.029435251637034924,55,0.5164730147291475,108,0.04970012501949198
OOD,DVR,MED1_W34,"Thinking now about medicine which of these statements comes closer to your point of view, even if neither is exactly right?",True,2,107,856,0.0,0.5514018691588785,0.14224193479915823,54,0.3895077868108995,106,0.0681345273043189
OOD,DVR,MED2A_W34,"Thinking about medical treatments these days, how much of a problem, if at all, are the following? Healthcare providers are too quick to order tests and procedures that may not be necessary",True,3,104,832,0.0,0.41586538461538464,0.032792512078107856,55,0.16160338813892847,162,0.03654241660496229
OOD,DVR,MED2B_W34,"Thinking about medical treatments these days, how much of a problem, if at all, are the following? People rely too much on prescription medicines that may not be necessary",True,3,121,968,0.0,0.35020661157024796,0.0864251366013784,55,-0.1309218119696466,162,0.031115321018981304
OOD,DVR,MED2C_W34,"Thinking about medical treatments these days, how much of a problem, if at all, are the following? New treatments are made available before we fully understand how they affect people's health",True,3,104,832,0.0,0.49158653846153844,0.03022327267307474,54,0.38830980596001896,159,0.06087937124355766
OOD,DVR,MED2D_W34,"Thinking about medical treatments these days, how much of a problem, if at all, are the following? The cost of treatments makes quality medical care unaffordable",True,3,121,967,0.0010330578512396382,0.718717683557394,0.011932843973982194,55,-0.15585993623568206,162,0.024064195317176743
OOD,DVR,MED2E_W34,"Thinking about medical treatments these days, how much of a problem, if at all, are the following? New treatments are so complex that patients cannot make informed decisions",True,3,105,840,0.0,0.4142857142857143,0.015155813786290993,55,0.4548706634293475,162,0.050016768885124026
OOD,DVR,MED2F_W34,"Thinking about medical treatments these days, how much of a problem, if at all, are the following? Side effects from prescription medicines create as many problems as the medicines solve",True,3,81,648,0.0,0.4737654320987654,0.015870558649635182,53,0.38239448516974855,156,0.04384877163106982
OOD,DVR,MED2G_W34,"Thinking about medical treatments these days, how much of a problem, if at all, are the following? The process for evaluating the safety and effectiveness of new medical treatments is too slow",True,3,91,728,0.0,0.49175824175824173,0.017254826388786285,55,0.24662667921001255,162,0.04900432328206991
OOD,DVR,MED3_W34,"How much, if anything, have you heard or read about gene editing that can be used to change a baby's genetic characteristics?",True,3,121,968,0.0,0.5113636363636364,0.039495467917857685,55,0.4750273958662312,162,0.041674011994627974
OOD,DVR,MED4A_W34,Do you think changing a baby's genetic characteristics to make the baby more intelligent is an appropriate use of medical technology ?,True,2,105,840,0.0,0.3392857142857143,0.17890941263735116,55,0.37229783994764776,108,0.0525655295129368
OOD,DVR,MED4B_W34,Do you think changing a baby's genetic characteristics to treat a serious disease or condition the baby would have at birth is an appropriate use of medical technology ?,True,2,111,888,0.0,0.7331081081081081,0.043347815781449785,55,0.32768408665122617,108,0.07955900020905031
OOD,DVR,MED4C_W34,Do you think changing a baby's genetic characteristics to reduce the risk of a serious disease or condition that could occur over the course of his or her lifetime is an appropriate use of medical technology ?,True,2,110,880,0.0,0.6681818181818182,0.10700695510523847,55,0.47039458227574427,108,0.08430679466844443
OOD,DVR,MED5_W34,"Thinking about what you have heard or read, how well do you think medical researchers understand the health risks and benefits of changing a baby's genetic characteristics?",True,4,94,752,0.0,0.32845744680851063,0.037034758381577916,55,-0.10518628827728593,216,0.03709838804405114
OOD,DVR,MED6A_W34,"How likely is the following if gene editing to change a baby's genetic characteristics becomes widely available? Even if gene editing is used appropriately in some cases, others will use these techniques in ways that are morally unacceptable",True,4,102,816,0.0,0.5441176470588235,0.08835900513225216,54,0.1367337602606843,212,0.03163950833261708
OOD,DVR,MED6B_W34,How likely is the following if gene editing to change a baby's genetic characteristics becomes widely available? These techniques will help people live longer and better quality lives,True,4,111,888,0.0,0.30067567567567566,0.09243525446319548,55,0.25847387373178243,216,0.04655186965524225
OOD,DVR,MED6C_W34,How likely is the following if gene editing to change a baby's genetic characteristics becomes widely available? We will use these techniques before we fully understand how they affect people's health,True,4,116,928,0.0,0.2629310344827586,0.1838008025187056,55,0.2554451648173407,216,0.03095002945088198
OOD,DVR,MED6D_W34,How likely is the following if gene editing to change a baby's genetic characteristics becomes widely available? Inequality will increase because this option will be available only for the wealthy,True,4,82,656,0.0,0.6478658536585366,0.10710975535690093,54,-0.17935849833911047,212,0.029265653158602353
OOD,DVR,MED6E_W34,How likely is the following if gene editing to change a baby's genetic characteristics becomes widely available? Development of these techniques will pave the way for new medical advances that benefit society as a whole,True,4,114,912,0.0,0.15789473684210525,0.36778673582716903,55,-0.05418507743393034,216,0.04059547313150158
OOD,DVR,MED7_W34,"If gene editing to change a baby's genetic characteristics required testing on human embryos in order to develop these techniques, do you think this would be",True,2,95,760,0.0,0.39342105263157895,0.14216573824344883,53,0.7026296750898802,104,0.11179879758546286
OOD,DVR,SCI1_W34,"Overall, do you think science has made life easier or more difficult for most people?",True,2,82,656,0.0,0.885670731707317,0.009597680354917265,55,0.41618825276417937,108,0.03329709287433495
OOD,DVR,SCI2A_W34,Do you think science has had a mostly positive or mostly negative effect on the quality of food in the U.S.?,True,2,100,800,0.0,0.8,0.08005942267902182,55,0.23204875042324266,108,0.05188896379821983
OOD,DVR,SCI2B_W34,Do you think science has had a mostly positive or mostly negative effect on the quality of Health care in the U.S.?,True,2,103,824,0.0,0.9308252427184466,0.024885222045257314,54,0.49650688878373356,106,0.034478723499576376
OOD,DVR,SCI2C_W34,Do you think science has had a mostly positive or mostly negative effect on the quality of the environment in the U.S.?,True,2,104,832,0.0,0.8137019230769231,0.056555567842188306,55,0.44937430651440463,108,0.04794333402718262
OOD,DVR,SCI3A_W34,"In your opinion, do you think government investments in basic scientific research usually pay off in the long run, or are they not worth it?",True,2,96,768,0.0,0.8424479166666666,0.06885355768491683,53,0.301860739831349,104,0.0673597078523691
OOD,DVR,SCI3B_W34,"In your opinion, do you think government investments in engineering and technology usually pay off in the long run, or are they not worth it?",True,2,107,856,0.0,0.8691588785046729,0.06204737365082169,55,nan,108,0.05543226973432866
OOD,DVR,SCI3C_W34,"In your opinion, do you think government investments in medical research usually pay off in the long run, or are they not worth it?",True,2,93,744,0.0,0.7741935483870968,0.06372967557010774,50,nan,98,0.057469527189803915
OOD,DVR,SCI4_W34,"Which statement comes closer to your view, even if neither is exactly right?",True,2,96,768,0.0,0.5755208333333334,0.048874047353708434,53,0.6075779921834867,104,0.099936899222799
OOD,DVR,SCI5_W34,"All in all, do you favor or oppose the use of animals in scientific research?",True,2,100,800,0.0,0.5325,0.09967669035474114,55,0.43832018609592033,108,0.06356853239426415


==> analysis_breakdown/question_topics.csv <==
split,qkey,topic,topic_label,taxonomy_level
ID,CAREGIV1_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,CAREGIV1_W27,healthcare system,Healthcare system,cg
ID,CAREGIV2_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,CAREGIV2_W27,healthcare system,Healthcare system,cg
ID,CAREGIV3A_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,CAREGIV3A_W27,healthcare system,Healthcare system,cg
ID,CAREGIV3B_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,CAREGIV3B_W27,healthcare system,Healthcare system,cg
ID,CAREGIV4_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,CAREGIV4_W27,healthcare system,Healthcare system,cg
ID,CAREGIV6A_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,CAREGIV6A_W27,healthcare system,Healthcare system,cg
ID,CAREGIV6B_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,CAREGIV6B_W27,healthcare system,Healthcare system,cg
ID,CAREGIV6C_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,CAREGIV6C_W27,healthcare system,Healthcare system,cg
ID,CAREGIV6D_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,CAREGIV6D_W27,healthcare system,Healthcare system,cg
ID,CAREGIV6E_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,CAREGIV6E_W27,healthcare system,Healthcare system,cg
ID,CAREGIV6F_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,CAREGIV6F_W27,healthcare system,Healthcare system,cg
ID,CAREGIV7_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,CAREREL_W27,future,Future,cg
ID,CARRYGUN_W26,crime/security,Crime and security,cg
ID,CARS10A_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,CARS10B_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,CARS10B_W27,job/career,Jobs and careers,cg
ID,CARS10C_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,CARS10D_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,CARS10E_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,CARS1_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,CARS2_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,CARS3A_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,CARS3B_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,CARS4_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,CARS4_W27,future,Future,cg
ID,CARS5_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,CARS7A_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,CARS7B_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,CARS8_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,CARS9A_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,CARS9A_W27,political issues,Political issues,cg
ID,CARS9B_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,CARS9B_W27,political issues,Political issues,cg
ID,CARS9C_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,CARS9C_W27,political issues,Political issues,cg
ID,CRIMEVICTIM_W26,crime/security,Crime and security,cg
ID,DEFENDGUN_W26,crime/security,Crime and security,cg
ID,DRONE1_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,DRONE2_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,DRONE4A_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,DRONE4B_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,DRONE4C_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,DRONE4D_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,DRONE4E_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,EVEROWN_W26,crime/security,Crime and security,cg
ID,EVERSHOT_W26,crime/security,Crime and security,cg
ID,GROWUPGUN1_W26,crime/security,Crime and security,cg
ID,GROWUPGUN2A_W26,crime/security,Crime and security,cg
ID,GROWUPGUN2B_W26,crime/security,Crime and security,cg
ID,GROWUPGUN2C_W26,crime/security,Crime and security,cg
ID,GROWUPGUN4_W26,crime/security,Crime and security,cg
ID,GROWUPGUN6_W26,crime/security,Crime and security,cg
ID,GROWUPGUN7_W26,crime/security,Crime and security,cg
ID,GROWUPVIOL_W26,crime/security,Crime and security,cg
ID,GUN1_W26,crime/security,Crime and security,cg
ID,GUNACCESS_W26,crime/security,Crime and security,cg
ID,GUNACTIVITYA_W26,crime/security,Crime and security,cg
ID,GUNACTIVITYB_W26,crime/security,Crime and security,cg
ID,GUNACTIVITYC_W26,crime/security,Crime and security,cg
ID,GUNACTIVITYD_W26,crime/security,Crime and security,cg
ID,GUNACTIVITYE_W26,crime/security,Crime and security,cg
ID,GUNASSOCIATIONA_W26,crime/security,Crime and security,cg
ID,GUNCOMMUNITY_W26,community health,Community health,cg
ID,GUNCOMMUNITY_W26,crime/security,Crime and security,cg
ID,GUNCONTRIBA_W26,crime/security,Crime and security,cg
ID,GUNCONTRIBB_W26,crime/security,Crime and security,cg
ID,GUNCONTRIBC_W26,crime/security,Crime and security,cg
ID,GUNCONTRIBD_W26,crime/security,Crime and security,cg
ID,GUNCONTRIBE_W26,crime/security,Crime and security,cg
ID,GUNCONTRIBF_W26,crime/security,Crime and security,cg
ID,GUNCOURSES_W26,crime/security,Crime and security,cg
ID,GUNFRIEND_W26,crime/security,Crime and security,cg
ID,GUNIDENTITY_W26,crime/security,Crime and security,cg
ID,GUNKILLF1_W26,crime/security,Crime and security,cg
ID,GUNKILLF2_W26,crime/security,Crime and security,cg
ID,GUNLOADED1_W26,crime/security,Crime and security,cg
ID,GUNLOADED2_W26,crime/security,Crime and security,cg
ID,GUNLOCKED1_W26,crime/security,Crime and security,cg
ID,GUNLOCKED2_W26,crime/security,Crime and security,cg
ID,GUNRESPKIDSA_W26,crime/security,Crime and security,cg
ID,GUNRESPKIDSB_W26,crime/security,Crime and security,cg
ID,GUNRESPKIDSC_W26,crime/security,Crime and security,cg
ID,GUNRESPKIDSD_W26,crime/security,Crime and security,cg
ID,GUNRESPKIDSE_W26,crime/security,Crime and security,cg
ID,GUNRESPKIDSF_W26,crime/security,Crime and security,cg
ID,GUNRESPKIDSG_W26,crime/security,Crime and security,cg
ID,GUNRESPKIDSH_W26,crime/security,Crime and security,cg
ID,GUNRESPNOKIDSA_W26,crime/security,Crime and security,cg
ID,GUNRESPNOKIDSB_W26,crime/security,Crime and security,cg
ID,GUNRESPNOKIDSC_W26,crime/security,Crime and security,cg
ID,GUNRESPNOKIDSD_W26,crime/security,Crime and security,cg
ID,GUNRESPNOKIDSE_W26,crime/security,Crime and security,cg
ID,GUNRESPNOKIDSF_W26,crime/security,Crime and security,cg
ID,GUNRESPNOKIDSG_W26,crime/security,Crime and security,cg
ID,GUNSAFE2_W26,crime/security,Crime and security,cg
ID,GUNSAFETYKIDS_W26,crime/security,Crime and security,cg
ID,GUNSAFE_W26,crime/security,Crime and security,cg
ID,GUNSOCIETY_W26,crime/security,Crime and security,cg
ID,GUNTHREAT_W26,crime/security,Crime and security,cg
ID,GUNTYPEOWNC_W26,crime/security,Crime and security,cg
ID,GUN_W26,crime/security,Crime and security,cg
ID,HIRING1_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,HIRING1_W27,job/career,Jobs and careers,cg
ID,HIRING2_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,HIRING2_W27,job/career,Jobs and careers,cg
ID,HIRING3A_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,HIRING3A_W27,job/career,Jobs and careers,cg
ID,HIRING3B_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,HIRING3B_W27,job/career,Jobs and careers,cg
ID,HIRING4_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,HIRING4_W27,job/career,Jobs and careers,cg
ID,HIRING6A_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,HIRING6A_W27,job/career,Jobs and careers,cg
ID,HIRING6B_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,HIRING6B_W27,job/career,Jobs and careers,cg
ID,HIRING6C_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,HIRING6C_W27,job/career,Jobs and careers,cg
ID,HIRING6D_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,HIRING6D_W27,job/career,Jobs and careers,cg
ID,HIRING7A_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,HIRING7A_W27,job/career,Jobs and careers,cg
ID,HIRING7B_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,HIRING7B_W27,job/career,Jobs and careers,cg
ID,IMPREASONGUN_W26,crime/security,Crime and security,cg
ID,INDUSTRY_W27,job/career,Jobs and careers,cg
ID,MARGUN_W26,crime/security,Crime and security,cg
ID,NEVEROWN_W26,crime/security,Crime and security,cg
ID,NOCARRYGUN_W26,crime/security,Crime and security,cg
ID,PREDICTA_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,PREDICTA_W27,future,Future,cg
ID,PREDICTA_W27,healthcare system,Healthcare system,cg
ID,PREDICTB_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,PREDICTB_W27,future,Future,cg
ID,PREDICTC_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,PREDICTC_W27,future,Future,cg
ID,PREDICTD_W27,future,Future,cg
ID,REASONGUNA_W26,crime/security,Crime and security,cg
ID,REASONGUNB_W26,crime/security,Crime and security,cg
ID,REASONGUNC_W26,crime/security,Crime and security,cg
ID,REASONGUND_W26,crime/security,Crime and security,cg
ID,REASONGUNE_W26,crime/security,Crime and security,cg
ID,ROBJOB1_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,ROBJOB1_W27,job/career,Jobs and careers,cg
ID,ROBJOB2_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,ROBJOB2_W27,job/career,Jobs and careers,cg
ID,ROBJOB3A_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,ROBJOB3A_W27,job/career,Jobs and careers,cg
ID,ROBJOB3B_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,ROBJOB3B_W27,job/career,Jobs and careers,cg
ID,ROBJOB4A_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,ROBJOB4A_W27,job/career,Jobs and careers,cg
ID,ROBJOB4B_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,ROBJOB4B_W27,job/career,Jobs and careers,cg
ID,ROBJOB4C_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,ROBJOB4C_W27,job/career,Jobs and careers,cg
ID,ROBJOB4D_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,ROBJOB4D_W27,job/career,Jobs and careers,cg
ID,ROBJOB4E_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,ROBJOB4E_W27,job/career,Jobs and careers,cg
ID,ROBJOB4F_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,ROBJOB4F_W27,job/career,Jobs and careers,cg
ID,ROBJOB5B_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,ROBJOB5B_W27,job/career,Jobs and careers,cg
ID,ROBJOB5C_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,ROBJOB5C_W27,job/career,Jobs and careers,cg
ID,ROBJOB5D_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,ROBJOB5D_W27,job/career,Jobs and careers,cg
ID,ROBJOB5D_W27,political issues,Political issues,cg
ID,ROBJOB6_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,ROBJOB6_W27,job/career,Jobs and careers,cg
ID,ROBJOB6_W27,political issues,Political issues,cg
ID,ROBJOB7_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,ROBJOB7_W27,job/career,Jobs and careers,cg
ID,ROBJOB8A_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,ROBJOB8A_W27,job/career,Jobs and careers,cg
ID,ROBJOB8B_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,ROBJOB8B_W27,job/career,Jobs and careers,cg
ID,ROBJOB8C_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,ROBJOB8C_W27,job/career,Jobs and careers,cg
ID,ROBJOB8D_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,ROBJOB8D_W27,job/career,Jobs and careers,cg
ID,ROBJOB8E_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,ROBJOB8E_W27,job/career,Jobs and careers,cg
ID,ROBJOB8F_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,ROBJOB8F_W27,job/career,Jobs and careers,cg
ID,ROBJOB8G_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,ROBJOB8G_W27,job/career,Jobs and careers,cg
ID,ROBJOB9_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,ROBJOB9_W27,job/career,Jobs and careers,cg
ID,SAFECRIME_W26,community health,Community health,cg
ID,SHOOTFREQ_W26,crime/security,Crime and security,cg
ID,VOICE1_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,VOICE3_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,VOICE4_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,VOICE5A_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,VOICE5B_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,VOICE5C_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,VOICE5D_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,WORK2_W27,job/career,Jobs and careers,cg
ID,WORK3A_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,WORK3A_W27,job/career,Jobs and careers,cg
ID,WORK3B_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,WORK3B_W27,job/career,Jobs and careers,cg
ID,WORK3C_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,WORK3C_W27,job/career,Jobs and careers,cg
ID,WORK3D_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,WORK3D_W27,job/career,Jobs and careers,cg
ID,WORK3E_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,WORK3E_W27,job/career,Jobs and careers,cg
ID,WORK3F_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,WORK3F_W27,job/career,Jobs and careers,cg
ID,WORK4A_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,WORK4A_W27,job/career,Jobs and careers,cg
ID,WORK4B_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,WORK4B_W27,job/career,Jobs and careers,cg
ID,WORK4C_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,WORK4C_W27,job/career,Jobs and careers,cg
ID,WORK5A_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,WORK5A_W27,job/career,Jobs and careers,cg
ID,WORK6_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,WORK6_W27,job/career,Jobs and careers,cg
ID,WORK7_W27,"corporations, banks, technology and automation",Business/tech/automation,cg
ID,WORK7_W27,job/career,Jobs and careers,cg
ID,WORLDDANGER_W26,crime/security,Crime and security,cg
ID,WORRYA_W26,crime/security,Crime and security,cg
ID,WORRYB_W26,crime/security,Crime and security,cg
ID,WORRYC_W26,job/career,Jobs and careers,cg
ID,WORRYD_W26,personal finance,Personal finance,cg
ID,WORRYE_W26,crime/security,Crime and security,cg
ID,WORRYF_W26,crime/security,Crime and security,cg
ID,WORRYG_W26,healthcare system,Healthcare system,cg
OOD,BIO15_W34,personal health,Personal health,cg
OOD,BIOTECHA_W34,science,Science,cg
OOD,BIOTECHB_W34,science,Science,cg
OOD,BIOTECHC_W34,science,Science,cg
OOD,BIOTECHD_W34,science,Science,cg
OOD,BIOTECHE_W34,science,Science,cg
OOD,EAT1_W34,personal health,Personal health,cg
OOD,EAT2_W34,personal health,Personal health,cg
OOD,EAT3E_W34,personal health,Personal health,cg
OOD,EAT3F_W34,personal health,Personal health,cg
OOD,EAT3G_W34,personal health,Personal health,cg
OOD,EAT3H_W34,personal health,Personal health,cg
OOD,EAT3I_W34,personal health,Personal health,cg
OOD,EAT3J_W34,personal health,Personal health,cg
OOD,EAT3K_W34,personal health,Personal health,cg
OOD,EAT5A_W34,personal health,Personal health,cg
OOD,EAT5B_W34,personal health,Personal health,cg
OOD,EAT5C_W34,personal health,Personal health,cg
OOD,EAT5D_W34,personal health,Personal health,cg
OOD,EAT6_W34,personal health,Personal health,cg
OOD,EVOBIOA_W34,science,Science,cg
OOD,EVOBIOB_W34,science,Science,cg
OOD,EVOONE_W34,science,Science,cg
OOD,EVOPERS3_W34,science,Science,cg
OOD,EVOTHREE_W34,science,Science,cg
OOD,FUD22_W34,personal health,Personal health,cg
OOD,FUD24_W34,personal health,Personal health,cg
OOD,FUD32_W34,science,Science,cg
OOD,FUD33A_W34,personal health,Personal health,cg
OOD,FUD33B_W34,personal health,Personal health,cg
OOD,FUD35_W34,personal health,Personal health,cg
OOD,FUD37A_W34,science,Science,cg
OOD,FUD37B_W34,personal health,Personal health,cg
OOD,FUD37C_W34,science,Science,cg
OOD,FUD37D_W34,science,Science,cg
OOD,G1_W34,personal health,Personal health,cg
OOD,G2_W34,personal health,Personal health,cg
OOD,MED1_W34,healthcare system,Healthcare system,cg
OOD,MED2A_W34,healthcare system,Healthcare system,cg
OOD,MED2B_W34,healthcare system,Healthcare system,cg
OOD,MED2C_W34,healthcare system,Healthcare system,cg
OOD,MED2D_W34,healthcare system,Healthcare system,cg
OOD,MED2E_W34,healthcare system,Healthcare system,cg
OOD,MED2F_W34,healthcare system,Healthcare system,cg
OOD,MED2G_W34,healthcare system,Healthcare system,cg
OOD,MED3_W34,science,Science,cg
OOD,MED4A_W34,science,Science,cg
OOD,MED4B_W34,science,Science,cg
OOD,MED4C_W34,science,Science,cg
OOD,MED5_W34,science,Science,cg
OOD,MED6A_W34,science,Science,cg
OOD,MED6B_W34,science,Science,cg
OOD,MED6C_W34,science,Science,cg
OOD,MED6D_W34,science,Science,cg
OOD,MED6E_W34,science,Science,cg
OOD,MED7_W34,science,Science,cg
OOD,SCI1_W34,science,Science,cg
OOD,SCI2A_W34,science,Science,cg
OOD,SCI2B_W34,science,Science,cg
OOD,SCI2C_W34,science,Science,cg
OOD,SCI3A_W34,political issues,Political issues,cg
OOD,SCI3A_W34,science,Science,cg
OOD,SCI3B_W34,political issues,Political issues,cg
OOD,SCI3B_W34,science,Science,cg
OOD,SCI3C_W34,political issues,Political issues,cg
OOD,SCI3C_W34,science,Science,cg
OOD,SCI4_W34,political issues,Political issues,cg
OOD,SCI4_W34,science,Science,cg
OOD,SCI5_W34,science,Science,cg


==> analysis_breakdown/topic_metrics.csv <==
split,topic,topic_label,method,n_questions,valid_decodes,correct_decodes,n_cells,Acc,JSD,DPC,DPC_coordinates
ID,community health,Community health,DVR,2,1584,902,111,0.5694444444444444,0.06261099800479539,0.3598100257628602,326
ID,community health,Community health,KL-SFT,2,1583,799,111,0.5047378395451674,0.009485283476689152,0.2626316245290982,326
ID,community health,Community health,RLVR,2,1584,908,111,0.5732323232323232,0.04253768653619826,0.476596955992473,326
ID,community health,Community health,Zero-shot,2,1584,796,111,0.5025252525252525,0.06346788075591472,0.5767736125805978,326
ID,"corporations, banks, technology and automation",Business/tech/automation,DVR,92,73348,37094,4862,0.5057261275017724,0.07376275147807447,0.2776620101587001,14602
ID,"corporations, banks, technology and automation",Business/tech/automation,KL-SFT,92,73231,33999,4862,0.46427059578593766,0.0067930283996315175,0.05817029315775159,14602
ID,"corporations, banks, technology and automation",Business/tech/automation,RLVR,92,73354,37259,4862,0.5079341276549336,0.10665978364390767,0.24468036469264026,14602
ID,"corporations, banks, technology and automation",Business/tech/automation,Zero-shot,92,73307,28031,4862,0.38237821763269536,0.17492138709741598,0.18281314019300368,14602
ID,crime/security,Crime and security,DVR,74,57217,31810,3669,0.5559536501389447,0.05964247223213827,0.370635650981202,11639
ID,crime/security,Crime and security,KL-SFT,74,57121,28154,3669,0.4928835279494407,0.007514688440214028,0.12717797410427217,11639
ID,crime/security,Crime and security,RLVR,74,57222,31533,3669,0.5510642759777707,0.09375949429097671,0.37659644725468616,11639
ID,crime/security,Crime and security,Zero-shot,74,57199,24546,3669,0.4291333764576304,0.1588289797648543,0.2539326703860436,11639
ID,future,Future,DVR,6,4464,2106,330,0.4717741935483871,0.09369132657624533,-0.030011999516598723,1405
ID,future,Future,KL-SFT,6,4461,1797,330,0.40282447881640887,0.012427299830911726,0.039493891382686455,1405
ID,future,Future,RLVR,6,4464,2039,330,0.4567652329749104,0.11960403919549469,-0.03465010072898144,1405
ID,future,Future,Zero-shot,6,4463,1309,330,0.2933004705355142,0.17689622464021657,-0.09616104432123841,1405
ID,healthcare system,Healthcare system,DVR,13,10294,5286,665,0.5135030114629882,0.10521210578909361,0.33977568242940265,1808
ID,healthcare system,Healthcare system,KL-SFT,13,10273,4912,665,0.47814659787793246,0.00545735578360555,0.03782898805591422,1808
ID,healthcare system,Healthcare system,RLVR,13,10292,5351,665,0.5199183832102604,0.1176964478675514,0.23460714535645574,1808
ID,healthcare system,Healthcare system,Zero-shot,13,10289,4451,665,0.4325979201088541,0.15073145090679138,0.14415186250930048,1808
ID,job/career,Jobs and careers,DVR,50,40020,20629,2663,0.5154672663668166,0.07270258256360579,0.262034903101152,8556
ID,job/career,Jobs and careers,KL-SFT,50,39947,18423,2663,0.46118607154479685,0.008194743305692998,0.04017767873889338,8556
ID,job/career,Jobs and careers,RLVR,50,40019,20627,2663,0.5154301706689323,0.10601782387091656,0.21494277472740383,8556
ID,job/career,Jobs and careers,Zero-shot,50,39994,14589,2663,0.36477971695754363,0.18701652510759512,0.22851091821404787,8556
ID,personal finance,Personal finance,DVR,1,704,304,51,0.4318181818181818,0.04300068593795411,0.4654713094461557,150
ID,personal finance,Personal finance,KL-SFT,1,702,245,51,0.349002849002849,0.0068782174790476235,0.2685701224758401,150
ID,personal finance,Personal finance,RLVR,1,704,320,51,0.45454545454545453,0.07360296886303798,0.48813691746653665,150
ID,personal finance,Personal finance,Zero-shot,1,704,274,51,0.38920454545454547,0.04971786300737273,0.5392622538855478,150
ID,political issues,Political issues,DVR,5,3838,1634,277,0.42574257425742573,0.044828478778076525,0.4825848489530003,982
ID,political issues,Political issues,KL-SFT,5,3833,1453,277,0.37907644142968955,0.010886908774429304,0.08109489064429809,982
ID,political issues,Political issues,RLVR,5,3840,1669,277,0.43463541666666666,0.13428814496982172,0.43030661034871537,982
ID,political issues,Political issues,Zero-shot,5,3835,1530,277,0.39895697522816165,0.2028783324736691,0.4471048395064709,982
OOD,healthcare system,Healthcare system,DVR,8,6671,3274,436,0.49078099235496925,0.043922300728213896,0.24550825262682197,1231
OOD,healthcare system,Healthcare system,KL-SFT,8,6661,2523,436,0.37877195616273834,0.055071229734420885,0.033082960731709105,1231
OOD,healthcare system,Healthcare system,RLVR,8,6672,3418,436,0.5122901678657075,0.04814993739500724,0.17385646284824527,1231
OOD,healthcare system,Healthcare system,Zero-shot,8,6671,3705,436,0.5553889971518513,0.09424180571928273,0.21705073226687002,1231
OOD,personal health,Personal health,DVR,23,18391,9409,1250,0.5116089391550215,0.06973761533350277,0.11192099049422216,3678
OOD,personal health,Personal health,KL-SFT,23,18348,7923,1250,0.4318181818181818,0.03280895229468247,0.054063866868182445,3678
OOD,personal health,Personal health,RLVR,23,18390,9292,1250,0.5052746057640022,0.0933227068191614,0.13781146730470434,3678
OOD,personal health,Personal health,Zero-shot,23,18386,8548,1250,0.46491896007832045,0.09669112072074494,0.07196369214770112,3678
OOD,political issues,Political issues,DVR,4,3136,2409,211,0.7681760204081632,0.06084669382155317,0.42427569221720085,414
OOD,political issues,Political issues,KL-SFT,4,3135,1979,211,0.6312599681020734,0.008471125006387385,0.24570369545931642,414
OOD,political issues,Political issues,RLVR,4,3136,2407,211,0.7675382653061225,0.06216972053155672,0.43511672535344453,414
OOD,political issues,Political issues,Zero-shot,4,3136,2433,211,0.7758290816326531,0.06035961295656724,0.4430846796890439,414
OOD,science,Science,DVR,34,27717,15351,1816,0.5538478190280334,0.11127799090250921,0.42405913796922273,4688
OOD,science,Science,KL-SFT,34,27696,13902,1816,0.5019497400346621,0.02244273598354154,0.10721158211558933,4688
OOD,science,Science,RLVR,34,27717,15341,1816,0.5534870296208103,0.1185336357587847,0.4037750333991366,4688
OOD,science,Science,Zero-shot,34,27712,14899,1816,0.5376371247113164,0.14193304957606911,0.3353606054170411,4688


==> analysis_breakdown/topic_summary.json <==
{
  "taxonomy_level": "cg",
  "distinct_questions": {
    "ID": 174,
    "OOD": 65
  },
  "topic_assignments": {
    "ID": 243,
    "OOD": 69
  },
  "labels_per_question": {
    "ID": {
      "1": 108,
      "2": 63,
      "3": 3
    },
    "OOD": {
      "1": 61,
      "2": 4
    }
  },
  "counts": {
    "ID": {
      "corporations, banks, technology and automation": 92,
      "healthcare system": 13,
      "future": 6,
      "crime/security": 74,
      "job/career": 50,
      "political issues": 5,
      "community health": 2,
      "personal finance": 1
    },
    "OOD": {
      "personal health": 23,
      "science": 34,
      "healthcare system": 8,
      "political issues": 4
    }
  },
  "comparisons": {
    "ID": {
      "DVR_higher_Acc_than_RLVR": 3,
      "DVR_lower_JSD_than_RLVR": 7,
      "DVR_higher_Acc_than_KL_SFT": 8,
      "KL_SFT_lower_JSD_than_DVR": 8,
      "DVR_higher_DPC_than_RLVR": 5,
      "DVR_higher_DPC_than_KL_SFT": 7,
      "n_topics": 8
    },
    "OOD": {
      "DVR_higher_Acc_than_RLVR": 3,
      "DVR_lower_JSD_than_RLVR": 4,
      "DVR_higher_Acc_than_KL_SFT": 4,
      "KL_SFT_lower_JSD_than_DVR": 3,
      "DVR_higher_DPC_than_RLVR": 2,
      "DVR_higher_DPC_than_KL_SFT": 4,
      "n_topics": 4
    }
  }
}

